Upper Bounding the Graph Edit Distance Based on Rings and Machine Learning

The graph edit distance (GED) is a flexible distance measure which is widely used for inexact graph matching. Since its exact computation is NP-hard, heuristics are used in practice. A popular approach is to obtain upper bounds for GED via transformations to the linear sum assignment problem with error-correction (LSAPE). Typically, local structures and distances between them are employed for carrying out this transformation, but recently also machine learning techniques have been used. In this paper, we formally define a unifying framework LSAPE-GED for transformations from GED to LSAPE. We also introduce rings, a new kind of local structures designed for graphs where most information resides in the topology rather than in the node labels. Furthermore, we propose two new ring based heuristics RING and RING-ML, which instantiate LSAPE-GED using the traditional and the machine learning based approach for transforming GED to LSAPE, respectively. Extensive experiments show that using rings for upper bounding GED significantly improves the state of the art on datasets where most information resides in the graphs' topologies. This closes the gap between fast but rather inaccurate LSAPE based heuristics and more accurate but significantly slower GED algorithms based on local search.

==> data/AIDS__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,1,1,105.072,0.000359752,0.99
BIPARTITE__C-PAGERANK,1,1,104.441,0.000382117,0.99
BIPARTITE__C-NONE,1,4,104.062,0.000555547,0.99
BIPARTITE__C-PAGERANK,1,4,103.541,0.000896911,0.99
BIPARTITE__C-NONE,1,7,103.637,0.000703607,0.99
BIPARTITE__C-PAGERANK,1,7,103.167,0.0012067,0.99
BIPARTITE__C-NONE,1,10,103.401,0.000884114,0.99
BIPARTITE__C-PAGERANK,1,10,102.958,0.00156464,0.99
BIPARTITE__C-NONE,4,1,105.072,0.00036321,0.99
BIPARTITE__C-PAGERANK,4,1,104.441,0.000329758,0.99
BIPARTITE__C-NONE,4,4,104.062,0.00065216,0.99
BIPARTITE__C-PAGERANK,4,4,103.541,0.00103033,0.99
BIPARTITE__C-NONE,4,7,103.637,0.000825053,0.99
BIPARTITE__C-PAGERANK,4,7,103.167,0.00139737,0.99
BIPARTITE__C-NONE,4,10,103.401,0.00101305,0.99
BIPARTITE__C-PAGERANK,4,10,102.958,0.00170991,0.99
BIPARTITE__C-NONE,7,1,105.072,0.000284986,0.99
BIPARTITE__C-PAGERANK,7,1,104.441,0.000291618,0.99
BIPARTITE__C-NONE,7,4,104.062,0.000526001,0.99
BIPARTITE__C-PAGERANK,7,4,103.541,0.00089789,0.99
BIPARTITE__C-NONE,7,7,103.637,0.000708644,0.99
BIPARTITE__C-PAGERANK,7,7,103.167,0.0012687,0.99
BIPARTITE__C-NONE,7,10,103.401,0.00091919,0.99
BIPARTITE__C-PAGERANK,7,10,102.958,0.00162762,0.99
BIPARTITE__C-NONE,10,1,105.072,0.000160819,0.99
BIPARTITE__C-PAGERANK,10,1,104.441,0.000180723,0.99
BIPARTITE__C-NONE,10,4,104.062,0.000432263,0.99
BIPARTITE__C-PAGERANK,10,4,103.541,0.000784164,0.99
BIPARTITE__C-NONE,10,7,103.637,0.000673846,0.99
BIPARTITE__C-PAGERANK,10,7,103.167,0.00121189,0.99
BIPARTITE__C-NONE,10,10,103.401,0.000820838,0.99
BIPARTITE__C-PAGERANK,10,10,102.958,0.00158153,0.99
NODE__C-NONE,1,1,104.316,1.75013e-05,0.99
NODE__C-PAGERANK,1,1,103.899,4.14316e-05,0.99
NODE__C-NONE,1,4,103.264,0.000161469,0.98
NODE__C-PAGERANK,1,4,102.915,0.00047819,0.98
NODE__C-NONE,1,7,102.703,0.000276547,0.98
NODE__C-PAGERANK,1,7,102.434,0.00073674,0.98
NODE__C-NONE,1,10,102.293,0.000358528,0.98
NODE__C-PAGERANK,1,10,102.083,0.00102053,0.98
NODE__C-NONE,4,1,104.316,1.33091e-05,0.99
NODE__C-PAGERANK,4,1,103.899,3.26934e-05,0.99
NODE__C-NONE,4,4,103.264,0.000158706,0.98
NODE__C-PAGERANK,4,4,102.915,0.000474714,0.98
NODE__C-NONE,4,7,102.703,0.000265254,0.98
NODE__C-PAGERANK,4,7,102.434,0.000769733,0.98
NODE__C-NONE,4,10,102.293,0.000375336,0.98
NODE__C-PAGERANK,4,10,102.083,0.00107905,0.98
NODE__C-NONE,7,1,104.316,2.02616e-05,0.99
NODE__C-PAGERANK,7,1,103.899,4.61581e-05,0.99
NODE__C-NONE,7,4,103.264,0.000169788,0.98
NODE__C-PAGERANK,7,4,102.915,0.000476604,0.98
NODE__C-NONE,7,7,102.703,0.000265986,0.98
NODE__C-PAGERANK,7,7,102.434,0.00076634,0.98
NODE__C-NONE,7,10,102.293,0.000375839,0.98
NODE__C-PAGERANK,7,10,102.083,0.00106578,0.98
NODE__C-NONE,10,1,104.316,1.36805e-05,0.99
NODE__C-PAGERANK,10,1,103.899,3.93023e-05,0.99
NODE__C-NONE,10,4,103.264,0.000169669,0.98
NODE__C-PAGERANK,10,4,102.915,0.000506759,0.98
NODE__C-NONE,10,7,102.703,0.000289038,0.98
NODE__C-PAGERANK,10,7,102.434,0.000806951,0.98
NODE__C-NONE,10,10,102.293,0.000407314,0.98
NODE__C-PAGERANK,10,10,102.083,0.00111611,0.98
WALKS__C-NONE,1,1,107.998,0.00187658,0.97
WALKS__C-PAGERANK,1,1,107.129,0.0019269,0.97
WALKS__C-NONE,1,4,107.219,0.00239999,0.98
WALKS__C-PAGERANK,1,4,106.361,0.00319169,0.98
WALKS__C-NONE,1,7,106.926,0.00284964,0.98
WALKS__C-PAGERANK,1,7,106.091,0.00310155,0.98
WALKS__C-NONE,1,10,106.771,0.00320411,0.98
WALKS__C-PAGERANK,1,10,105.945,0.00352981,0.98
WALKS__C-NONE,4,1,107.998,0.00213446,0.97
WALKS__C-PAGERANK,4,1,107.129,0.00193791,0.97
WALKS__C-NONE,4,4,107.219,0.0023902,0.98
WALKS__C-PAGERANK,4,4,106.361,0.00307896,0.98
WALKS__C-NONE,4,7,106.926,0.0028609,0.98
WALKS__C-PAGERANK,4,7,106.091,0.00372738,0.98
WALKS__C-NONE,4,10,106.771,0.00319137,0.98
WALKS__C-PAGERANK,4,10,105.945,0.00414163,0.98
WALKS__C-NONE,7,1,107.998,0.00199682,0.97
WALKS__C-PAGERANK,7,1,107.129,0.00193499,0.97
WALKS__C-NONE,7,4,107.219,0.00246981,0.98
WALKS__C-PAGERANK,7,4,106.361,0.00300793,0.98
WALKS__C-NONE,7,7,106.926,0.003096,0.98
WALKS__C-PAGERANK,7,7,106.091,0.0037872,0.98
WALKS__C-NONE,7,10,106.771,0.00339543,0.98
WALKS__C-PAGERANK,7,10,105.945,0.00415026,0.98
WALKS__C-NONE,10,1,107.998,0.00258606,0.97
WALKS__C-PAGERANK,10,1,107.129,0.0024672,0.97
WALKS__C-NONE,10,4,107.219,0.00229507,0.98
WALKS__C-PAGERANK,10,4,106.361,0.0027921,0.98
WALKS__C-NONE,10,7,106.926,0.00322048,0.98
WALKS__C-PAGERANK,10,7,106.091,0.00376248,0.98
WALKS__C-NONE,10,10,106.771,0.00333849,0.98
WALKS__C-PAGERANK,10,10,105.945,0.00394916,0.98
BRANCH_FAST__C-NONE,1,1,105.145,0.000258625,0.99
BRANCH_FAST__C-PAGERANK,1,1,104.5,0.000279177,0.99
BRANCH_FAST__C-NONE,1,4,104.143,0.000491556,0.99
BRANCH_FAST__C-PAGERANK,1,4,103.607,0.000831852,0.99
BRANCH_FAST__C-NONE,1,7,103.711,0.000657821,0.99
BRANCH_FAST__C-PAGERANK,1,7,103.232,0.00115529,0.99
BRANCH_FAST__C-NONE,1,10,103.485,0.000788783,0.99
BRANCH_FAST__C-PAGERANK,1,10,103.034,0.00149885,0.99
BRANCH_FAST__C-NONE,4,1,105.145,0.000106713,0.99
BRANCH_FAST__C-PAGERANK,4,1,104.5,0.000128902,0.99
BRANCH_FAST__C-NONE,4,4,104.143,0.000353486,0.99
BRANCH_FAST__C-PAGERANK,4,4,103.607,0.000703068,0.99
BRANCH_FAST__C-NONE,4,7,103.711,0.000515569,0.99
BRANCH_FAST__C-PAGERANK,4,7,103.232,0.00106806,0.99
BRANCH_FAST__C-NONE,4,10,103.485,0.000692457,0.99
BRANCH_FAST__C-PAGERANK,4,10,103.034,0.00146374,0.99
BRANCH_FAST__C-NONE,7,1,105.145,7.04601e-05,0.99
BRANCH_FAST__C-PAGERANK,7,1,104.5,9.50961e-05,0.99
BRANCH_FAST__C-NONE,7,4,104.143,0.000320953,0.99
BRANCH_FAST__C-PAGERANK,7,4,103.607,0.000683034,0.99
BRANCH_FAST__C-NONE,7,7,103.711,0.000474601,0.99
BRANCH_FAST__C-PAGERANK,7,7,103.232,0.00102049,0.99
BRANCH_FAST__C-NONE,7,10,103.485,0.000647086,0.99
BRANCH_FAST__C-PAGERANK,7,10,103.034,0.00142572,0.99
BRANCH_FAST__C-NONE,10,1,105.145,6.22374e-05,0.99
BRANCH_FAST__C-PAGERANK,10,1,104.5,8.87952e-05,0.99
BRANCH_FAST__C-NONE,10,4,104.143,0.000314348,0.99
BRANCH_FAST__C-PAGERANK,10,4,103.607,0.000678677,0.99
BRANCH_FAST__C-NONE,10,7,103.711,0.000477925,0.99
BRANCH_FAST__C-PAGERANK,10,7,103.232,0.00103127,0.99
BRANCH_FAST__C-NONE,10,10,103.485,0.000648322,0.99
BRANCH_FAST__C-PAGERANK,10,10,103.034,0.00139912,0.99
BRANCH__C-NONE,1,1,105.145,0.000442386,0.99
BRANCH__C-PAGERANK,1,1,104.508,0.000453103,0.99
BRANCH__C-NONE,1,4,104.146,0.000655174,0.99
BRANCH__C-PAGERANK,1,4,103.613,0.00100539,0.99
BRANCH__C-NONE,1,7,103.722,0.000809119,0.99
BRANCH__C-PAGERANK,1,7,103.243,0.00133181,0.99
BRANCH__C-NONE,1,10,103.493,0.000968858,0.99
BRANCH__C-PAGERANK,1,10,103.041,0.00167777,0.99
BRANCH__C-NONE,4,1,105.145,0.000298458,0.99
BRANCH__C-PAGERANK,4,1,104.508,0.000357008,0.99
BRANCH__C-NONE,4,4,104.146,0.00055528,0.99
BRANCH__C-PAGERANK,4,4,103.613,0.000918543,0.99
BRANCH__C-NONE,4,7,103.722,0.000710735,0.99
BRANCH__C-PAGERANK,4,7,103.243,0.00126993,0.99
BRANCH__C-NONE,4,10,103.493,0.000939005,0.99
BRANCH__C-PAGERANK,4,10,103.041,0.00172615,0.99
BRANCH__C-NONE,7,1,105.145,0.000250277,0.99
BRANCH__C-PAGERANK,7,1,104.508,0.000297612,0.99
BRANCH__C-NONE,7,4,104.146,0.000525462,0.99
BRANCH__C-PAGERANK,7,4,103.613,0.000918536,0.99
BRANCH__C-NONE,7,7,103.722,0.000601001,0.99
BRANCH__C-PAGERANK,7,7,103.243,0.00115975,0.99
BRANCH__C-NONE,7,10,103.493,0.000776226,0.99
BRANCH__C-PAGERANK,7,10,103.041,0.00153772,0.99
BRANCH__C-NONE,10,1,105.145,0.000163071,0.99
BRANCH__C-PAGERANK,10,1,104.508,0.000217753,0.99
BRANCH__C-NONE,10,4,104.146,0.000467911,0.99
BRANCH__C-PAGERANK,10,4,103.613,0.000828679,0.99
BRANCH__C-NONE,10,7,103.722,0.000630768,0.99
BRANCH__C-PAGERANK,10,7,103.243,0.00120052,0.99
BRANCH__C-NONE,10,10,103.493,0.00082082,0.99
BRANCH__C-PAGERANK,10,10,103.041,0.00156698,0.99
SUBGRAPH__C-NONE,1,1,104.739,0.012052,0.97
SUBGRAPH__C-PAGERANK,1,1,104.273,0.0122706,0.97
SUBGRAPH__C-NONE,1,4,103.828,0.0123033,0.98
SUBGRAPH__C-PAGERANK,1,4,103.365,0.0126243,0.98
SUBGRAPH__C-NONE,1,7,103.274,0.0123833,0.97
SUBGRAPH__C-PAGERANK,1,7,102.87,0.0127775,0.97
SUBGRAPH__C-NONE,1,10,102.898,0.0123882,0.98
SUBGRAPH__C-PAGERANK,1,10,102.541,0.0130677,0.98
SUBGRAPH__C-NONE,4,1,104.81,0.0076862,0.97
SUBGRAPH__C-PAGERANK,4,1,104.322,0.00753683,0.97
SUBGRAPH__C-NONE,4,4,103.862,0.00765447,0.98
SUBGRAPH__C-PAGERANK,4,4,103.47,0.00826144,0.97
SUBGRAPH__C-NONE,4,7,103.304,0.00772014,0.97
SUBGRAPH__C-PAGERANK,4,7,102.901,0.00816145,0.97
SUBGRAPH__C-NONE,4,10,102.976,0.00829816,0.98
SUBGRAPH__C-PAGERANK,4,10,102.564,0.00845815,0.98
SUBGRAPH__C-NONE,7,1,105.354,0.00588169,0.97
SUBGRAPH__C-PAGERANK,7,1,104.58,0.00537234,0.97
SUBGRAPH__C-NONE,7,4,103.993,0.00527177,0.97
SUBGRAPH__C-PAGERANK,7,4,103.723,0.00610802,0.97
SUBGRAPH__C-NONE,7,7,104.527,0.00711905,0.97
SUBGRAPH__C-PAGERANK,7,7,104.075,0.00760932,0.96
SUBGRAPH__C-NONE,7,10,104.144,0.00712701,0.96
SUBGRAPH__C-PAGERANK,7,10,103.973,0.00794182,0.96
SUBGRAPH__C-NONE,10,1,106.165,0.00547654,0.97
SUBGRAPH__C-PAGERANK,10,1,105.707,0.00544667,0.96
SUBGRAPH__C-NONE,10,4,105.107,0.00541955,0.96
SUBGRAPH__C-PAGERANK,10,4,104.742,0.00583823,0.95
SUBGRAPH__C-NONE,10,7,104.617,0.00560618,0.95
SUBGRAPH__C-PAGERANK,10,7,104.263,0.00616988,0.95
SUBGRAPH__C-NONE,10,10,104.315,0.00583541,0.96
SUBGRAPH__C-PAGERANK,10,10,103.968,0.00652384,0.95
BIPARTITE_ML__C-NONE__ML-DNN,1,1,139.089,0.00148216,0.73
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,132.031,0.820344,0.83
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,1,138.366,0.00148454,0.73
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,129.72,0.809085,0.83
BIPARTITE_ML__C-NONE__ML-DNN,1,4,138.39,0.00178795,0.74
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,129.651,0.804128,0.85
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,4,137.771,0.0021393,0.74
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,127.332,0.804589,0.84
BIPARTITE_ML__C-NONE__ML-DNN,1,7,138.019,0.00194848,0.75
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,127.736,0.804235,0.86
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,7,137.484,0.00249393,0.74
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,125.632,0.809476,0.86
BIPARTITE_ML__C-NONE__ML-DNN,1,10,137.814,0.00210804,0.75
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,125.734,0.813643,0.85
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,10,137.322,0.00282266,0.75
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,124.087,0.815936,0.86
BIPARTITE_ML__C-NONE__ML-DNN,4,1,139.053,0.00226191,0.59
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,132.031,0.305709,0.83
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,1,138.83,0.00150355,0.57
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,129.72,0.314764,0.83
BIPARTITE_ML__C-NONE__ML-DNN,4,4,138.998,0.00174937,0.63
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,129.651,0.315679,0.85
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,4,138.791,0.00202882,0.57
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,127.332,0.31408,0.84
BIPARTITE_ML__C-NONE__ML-DNN,4,7,138.893,0.0017264,0.64
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,127.736,0.309208,0.86
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,7,138.651,0.00266808,0.6
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,125.632,0.307234,0.86
BIPARTITE_ML__C-NONE__ML-DNN,4,10,138.865,0.00179295,0.61
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,125.734,0.312843,0.85
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,10,138.616,0.00224195,0.6
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,124.087,0.31415,0.86
BIPARTITE_ML__C-NONE__ML-DNN,7,1,139.224,0.00211805,0.62
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,132.031,0.162046,0.83
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,1,138.91,0.00151295,0.6
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,129.72,0.162581,0.83
BIPARTITE_ML__C-NONE__ML-DNN,7,4,139.21,0.00220858,0.56
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,129.651,0.158981,0.85
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,4,138.971,0.00262749,0.63
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,127.332,0.154803,0.84
BIPARTITE_ML__C-NONE__ML-DNN,7,7,139.199,0.0023376,0.61
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,127.736,0.16181,0.86
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,7,138.845,0.00236055,0.56
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,125.632,0.160364,0.86
BIPARTITE_ML__C-NONE__ML-DNN,7,10,139.101,0.0020608,0.6
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,125.734,0.159657,0.85
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,10,139.076,0.00197565,0.62
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,124.087,0.161956,0.86
BIPARTITE_ML__C-NONE__ML-DNN,10,1,139.263,0.00174918,0.58
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,132.031,0.10746,0.83
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,1,139.083,0.00199062,0.61
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,129.72,0.105645,0.83
BIPARTITE_ML__C-NONE__ML-DNN,10,4,139.193,0.00226441,0.62
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,129.651,0.105181,0.85
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,4,138.942,0.00278132,0.66
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,127.332,0.106347,0.84
BIPARTITE_ML__C-NONE__ML-DNN,10,7,139.267,0.00230889,0.59
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,127.736,0.106445,0.86
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,7,139.078,0.00278978,0.63
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,125.632,0.106887,0.86
BIPARTITE_ML__C-NONE__ML-DNN,10,10,139.154,0.00233639,0.62
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,125.734,0.106231,0.85
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,10,138.981,0.00286322,0.58
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,124.087,0.10851,0.86
RING__C-NONE__LED-GAMMA,1,1,102.945,0.00119442,0.98
RING__C-NONE__LED-LSAPE_GREEDY,1,1,135.708,0.00712967,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,1,1,102.753,0.00922458,0.97
RING__C-PAGERANK__LED-GAMMA,1,1,102.567,0.00122101,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,1,135.218,0.00714555,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,1,102.335,0.00927998,0.96
RING__C-NONE__LED-GAMMA,1,4,102.56,0.0014853,0.98
RING__C-NONE__LED-LSAPE_GREEDY,1,4,135.525,0.00744327,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,1,4,102.435,0.00957952,0.97
RING__C-PAGERANK__LED-GAMMA,1,4,102.293,0.00181284,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,4,135.002,0.00775567,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,4,102.079,0.00988407,0.96
RING__C-NONE__LED-GAMMA,1,7,102.483,0.00164109,0.98
RING__C-NONE__LED-LSAPE_GREEDY,1,7,135.501,0.00751477,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,1,7,102.388,0.00966553,0.97
RING__C-PAGERANK__LED-GAMMA,1,7,102.231,0.00205478,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,7,134.97,0.00795598,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,7,102.032,0.0101024,0.96
RING__C-NONE__LED-GAMMA,1,10,102.447,0.00179584,0.98
RING__C-NONE__LED-LSAPE_GREEDY,1,10,135.492,0.00761358,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,1,10,102.368,0.0098027,0.97
RING__C-PAGERANK__LED-GAMMA,1,10,102.201,0.00228996,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,10,134.959,0.00812446,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,10,102.008,0.0103942,0.96
RING__C-NONE__LED-GAMMA,4,1,102.945,0.000477066,0.98
RING__C-NONE__LED-LSAPE_GREEDY,4,1,135.708,0.00605789,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,4,1,102.753,0.00609789,0.97
RING__C-PAGERANK__LED-GAMMA,4,1,102.567,0.000519559,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,1,135.218,0.00665815,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,1,102.335,0.00805596,0.96
RING__C-NONE__LED-GAMMA,4,4,102.56,0.000827185,0.98
RING__C-NONE__LED-LSAPE_GREEDY,4,4,135.525,0.0055213,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,4,4,102.435,0.00647351,0.97
RING__C-PAGERANK__LED-GAMMA,4,4,102.293,0.00118609,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,4,135.002,0.00568805,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,4,102.079,0.00679205,0.96
RING__C-NONE__LED-GAMMA,4,7,102.483,0.00103764,0.98
RING__C-NONE__LED-LSAPE_GREEDY,4,7,135.501,0.00555583,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,4,7,102.388,0.00659968,0.97
RING__C-PAGERANK__LED-GAMMA,4,7,102.231,0.00148367,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,7,134.97,0.00597967,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,7,102.032,0.00738179,0.96
RING__C-NONE__LED-GAMMA,4,10,102.447,0.0012563,0.98
RING__C-NONE__LED-LSAPE_GREEDY,4,10,135.492,0.00569579,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,4,10,102.368,0.00713499,0.97
RING__C-PAGERANK__LED-GAMMA,4,10,102.201,0.00177133,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,10,134.959,0.00605653,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,10,102.008,0.00775513,0.96
RING__C-NONE__LED-GAMMA,7,1,102.945,0.000268742,0.98
RING__C-NONE__LED-LSAPE_GREEDY,7,1,135.708,0.00481041,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,7,1,102.753,0.0051414,0.97
RING__C-PAGERANK__LED-GAMMA,7,1,102.567,0.000301499,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,1,135.218,0.00392364,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,1,102.335,0.00511152,0.96
RING__C-NONE__LED-GAMMA,7,4,102.56,0.000625636,0.98
RING__C-NONE__LED-LSAPE_GREEDY,7,4,135.525,0.00487326,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,7,4,102.435,0.00477787,0.97
RING__C-PAGERANK__LED-GAMMA,7,4,102.293,0.00100861,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,4,135.002,0.00493818,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,4,102.079,0.00477346,0.96
RING__C-NONE__LED-GAMMA,7,7,102.483,0.000841349,0.98
RING__C-NONE__LED-LSAPE_GREEDY,7,7,135.501,0.00528004,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,7,7,102.388,0.00553133,0.97
RING__C-PAGERANK__LED-GAMMA,7,7,102.231,0.00125292,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,7,134.97,0.00513389,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,7,102.032,0.00549172,0.96
RING__C-NONE__LED-GAMMA,7,10,102.447,0.00102333,0.98
RING__C-NONE__LED-LSAPE_GREEDY,7,10,135.492,0.00471796,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,7,10,102.368,0.0056782,0.97
RING__C-PAGERANK__LED-GAMMA,7,10,102.201,0.00161137,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,10,134.959,0.0046648,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,10,102.008,0.00640246,0.96
RING__C-NONE__LED-GAMMA,10,1,102.945,0.000252015,0.98
RING__C-NONE__LED-LSAPE_GREEDY,10,1,135.708,0.00353427,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,10,1,102.753,0.00429062,0.97
RING__C-PAGERANK__LED-GAMMA,10,1,102.567,0.000278451,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,1,135.218,0.00354878,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,1,102.335,0.00433972,0.96
RING__C-NONE__LED-GAMMA,10,4,102.56,0.00060902,0.98
RING__C-NONE__LED-LSAPE_GREEDY,10,4,135.525,0.00356511,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,10,4,102.435,0.00444933,0.97
RING__C-PAGERANK__LED-GAMMA,10,4,102.293,0.00102645,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,4,135.002,0.00416351,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,4,102.079,0.00472947,0.96
RING__C-NONE__LED-GAMMA,10,7,102.483,0.000861174,0.98
RING__C-NONE__LED-LSAPE_GREEDY,10,7,135.501,0.0036708,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,10,7,102.388,0.00476995,0.97
RING__C-PAGERANK__LED-GAMMA,10,7,102.231,0.00124908,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,7,134.97,0.00385466,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,7,102.032,0.00451737,0.96
RING__C-NONE__LED-GAMMA,10,10,102.447,0.00097347,0.98
RING__C-NONE__LED-LSAPE_GREEDY,10,10,135.492,0.00424298,0.92
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,102.368,0.00483227,0.97
RING__C-PAGERANK__LED-GAMMA,10,10,102.201,0.00153015,0.98
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,10,134.959,0.00460177,0.92
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,10,102.008,0.00521155,0.96
RING_ML__C-NONE__ML-DNN,1,1,133.537,0.0124254,0.77
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,132.031,2.21339,0.83
RING_ML__C-PAGERANK__ML-DNN,1,1,130.782,0.0125743,0.81
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,129.72,2.19073,0.83
RING_ML__C-NONE__ML-DNN,1,4,130.773,0.0127504,0.79
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,129.651,2.22191,0.85
RING_ML__C-PAGERANK__ML-DNN,1,4,128.503,0.0128494,0.82
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,127.332,2.23242,0.84
RING_ML__C-NONE__ML-DNN,1,7,129.063,0.0128583,0.79
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,127.736,2.27143,0.86
RING_ML__C-PAGERANK__ML-DNN,1,7,127.17,0.0130886,0.81
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,125.632,2.26291,0.86
RING_ML__C-NONE__ML-DNN,1,10,127.788,0.0129317,0.82
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,125.734,2.27056,0.85
RING_ML__C-PAGERANK__ML-DNN,1,10,126.168,0.0138912,0.82
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,124.087,2.13142,0.86
RING_ML__C-NONE__ML-DNN,4,1,136.659,0.00821344,0.66
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,132.031,0.780497,0.83
RING_ML__C-PAGERANK__ML-DNN,4,1,133.92,0.00775129,0.67
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,129.72,0.783935,0.83
RING_ML__C-NONE__ML-DNN,4,4,133.397,0.00779896,0.72
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,129.651,0.791028,0.85
RING_ML__C-PAGERANK__ML-DNN,4,4,131.582,0.00825224,0.66
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,127.332,0.78504,0.84
RING_ML__C-NONE__ML-DNN,4,7,131.848,0.00806089,0.71
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,127.736,0.820489,0.86
RING_ML__C-PAGERANK__ML-DNN,4,7,130.385,0.011702,0.7
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,125.632,0.828127,0.86
RING_ML__C-NONE__ML-DNN,4,10,130.845,0.00875769,0.66
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,125.734,0.816661,0.85
RING_ML__C-PAGERANK__ML-DNN,4,10,129.651,0.0104781,0.68
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,124.087,0.81699,0.86
RING_ML__C-NONE__ML-DNN,7,1,137.239,0.00631737,0.64
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,132.031,0.425058,0.83
RING_ML__C-PAGERANK__ML-DNN,7,1,134.719,0.00632948,0.64
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,129.72,0.414871,0.83
RING_ML__C-NONE__ML-DNN,7,4,134.08,0.00561271,0.69
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,129.651,0.414681,0.85
RING_ML__C-PAGERANK__ML-DNN,7,4,132.308,0.00693802,0.68
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,127.332,0.416233,0.84
RING_ML__C-NONE__ML-DNN,7,7,132.584,0.0067377,0.64
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,127.736,0.417784,0.86
RING_ML__C-PAGERANK__ML-DNN,7,7,130.858,0.00703782,0.69
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,125.632,0.416502,0.86
RING_ML__C-NONE__ML-DNN,7,10,131.351,0.00604038,0.71
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,125.734,0.414776,0.85
RING_ML__C-PAGERANK__ML-DNN,7,10,130.147,0.0071224,0.71
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,124.087,0.415169,0.86
RING_ML__C-NONE__ML-DNN,10,1,137.319,0.0049281,0.63
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,132.031,0.364979,0.83
RING_ML__C-PAGERANK__ML-DNN,10,1,134.372,0.00478069,0.69
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,129.72,0.366872,0.83
RING_ML__C-NONE__ML-DNN,10,4,134.107,0.00616773,0.63
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,129.651,0.346239,0.85
RING_ML__C-PAGERANK__ML-DNN,10,4,132.273,0.00629231,0.67
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,127.332,0.343118,0.84
RING_ML__C-NONE__ML-DNN,10,7,132.46,0.00543257,0.66
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,127.736,0.357677,0.86
RING_ML__C-PAGERANK__ML-DNN,10,7,130.856,0.00592582,0.68
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,125.632,0.350229,0.86
RING_ML__C-NONE__ML-DNN,10,10,131.29,0.00634215,0.7
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,125.734,0.355977,0.85
RING_ML__C-PAGERANK__ML-DNN,10,10,130.163,0.00562999,0.69
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,124.087,0.372882,0.86


==> data/AIDS__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","avg_classification_ratio_BIPARTITE","ub_gain_pagerank_BIPARTITE","runtime_loss_pagerank_BIPARTITE","classification_delta_pagerank_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","avg_classification_ratio_NODE","ub_gain_pagerank_NODE","runtime_loss_pagerank_NODE","classification_delta_pagerank_NODE","avg_runtime_WALKS","avg_ub_WALKS","avg_classification_ratio_WALKS","ub_gain_pagerank_WALKS","runtime_loss_pagerank_WALKS","classification_delta_pagerank_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","avg_classification_ratio_BRANCH_FAST","ub_gain_pagerank_BRANCH_FAST","runtime_loss_pagerank_BRANCH_FAST","classification_delta_pagerank_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","avg_classification_ratio_BRANCH","ub_gain_pagerank_BRANCH","runtime_loss_pagerank_BRANCH","classification_delta_pagerank_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","avg_classification_ratio_SUBGRAPH","ub_gain_pagerank_SUBGRAPH","runtime_loss_pagerank_SUBGRAPH","classification_delta_pagerank_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","avg_classification_ratio_BIPARTITE_ML__ML-DNN","ub_gain_pagerank_BIPARTITE_ML__ML-DNN","runtime_loss_pagerank_BIPARTITE_ML__ML-DNN","classification_delta_pagerank_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_classification_ratio_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","ub_gain_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","runtime_loss_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","classification_delta_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","avg_classification_ratio_RING__LED-GAMMA","ub_gain_pagerank_RING__LED-GAMMA","runtime_loss_pagerank_RING__LED-GAMMA","classification_delta_pagerank_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","avg_classification_ratio_RING__LED-LSAPE_GREEDY","ub_gain_pagerank_RING__LED-LSAPE_GREEDY","runtime_loss_pagerank_RING__LED-LSAPE_GREEDY","classification_delta_pagerank_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","avg_classification_ratio_RING__LED-LSAPE_OPTIMAL","ub_gain_pagerank_RING__LED-LSAPE_OPTIMAL","runtime_loss_pagerank_RING__LED-LSAPE_OPTIMAL","classification_delta_pagerank_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","avg_classification_ratio_RING_ML__ML-DNN","ub_gain_pagerank_RING_ML__ML-DNN","runtime_loss_pagerank_RING_ML__ML-DNN","classification_delta_pagerank_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_classification_ratio_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","ub_gain_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","runtime_loss_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","classification_delta_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_IPFP","avg_runtime_IPFP","avg_classification_ratio_IPFP"
0.000820838,103.401,0.99,0.428429125443659,92.6726101861756,0,0.000407314,102.293,0.98,0.20529263977008,174.017097374507,0,0.00333849,106.771,0.98,0.773618304595824,18.2918025814066,0,0.000648322,103.485,0.99,0.435811953423195,115.806343144302,0,0.00082082,103.493,0.99,0.436744514121726,90.904217733486,0,0.00583541,104.315,0.96,0.332646311652202,11.7974572480768,-1,0.00233639,139.154,0.62,0.124322692843901,22.5488895261493,-4,0.106231,125.734,0.85,1.30990821893839,2.14532481102502,1,0.00097347,102.447,0.98,0.240124161761701,57.1851212672193,0,0.00424298,135.492,0.92,0.39338115903521,8.45608510999343,0,0.00483227,102.368,0.97,0.351672397624257,7.84889917161086,-1,0.00634215,131.29,0.7,0.858405057506269,-11.2289996294632,-1,0.355977,125.734,0.85,1.30990821893839,4.74890231672271,1,92.0615,0.524589,0.97


==> data/AIDS__RUNTIMES_UB_vs_SOLUTIONS_T10.csv <==
"num_solutions","avg_runtime_BIPARTITE","avg_ub_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","avg_runtime_WALKS","avg_ub_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
1,0.000160819,105.072,1.36805e-05,104.316,0.00258606,107.998,6.22374e-05,105.145,0.000163071,105.145,0.00547654,106.165,0.00174918,139.263,0.10746,132.031,0.000252015,102.945,0.00353427,135.708,0.00429062,102.753,0.0049281,137.319,0.364979,132.031
4,0.000432263,104.062,0.000169669,103.264,0.00229507,107.219,0.000314348,104.143,0.000467911,104.146,0.00541955,105.107,0.00226441,139.193,0.105181,129.651,0.00060902,102.56,0.00356511,135.525,0.00444933,102.435,0.00616773,134.107,0.346239,129.651
7,0.000673846,103.637,0.000289038,102.703,0.00322048,106.926,0.000477925,103.711,0.000630768,103.722,0.00560618,104.617,0.00230889,139.267,0.106445,127.736,0.000861174,102.483,0.0036708,135.501,0.00476995,102.388,0.00543257,132.46,0.357677,127.736
10,0.000820838,103.401,0.000407314,102.293,0.00333849,106.771,0.000648322,103.485,0.00082082,103.493,0.00583541,104.315,0.00233639,139.154,0.106231,125.734,0.00097347,102.447,0.00424298,135.492,0.00483227,102.368,0.00634215,131.29,0.355977,125.734


==> data/AIDS__RUNTIMES_vs_THREADS_S10.csv <==
"num_threads","avg_runtime_BIPARTITE","avg_runtime_NODE","avg_runtime_WALKS","avg_runtime_BRANCH_FAST","avg_runtime_BRANCH","avg_runtime_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
1,0.000884114,0.000358528,0.00320411,0.000788783,0.000968858,0.0123882,0.00210804,0.813643,0.00179584,0.00761358,0.0098027,0.0129317,2.27056
4,0.00101305,0.000375336,0.00319137,0.000692457,0.000939005,0.00829816,0.00179295,0.312843,0.0012563,0.00569579,0.00713499,0.00875769,0.816661
7,0.00091919,0.000375839,0.00339543,0.000647086,0.000776226,0.00712701,0.0020608,0.159657,0.00102333,0.00471796,0.0056782,0.00604038,0.414776
10,0.000820838,0.000407314,0.00333849,0.000648322,0.00082082,0.00583541,0.00233639,0.106231,0.00097347,0.00424298,0.00483227,0.00634215,0.355977


==> data/Letter_HIGH__PE_T10_S10.csv <==
"method","avg_ub","avg_runtime","avg_classification_ratio"
"BIPARTITE_ML__ML-DNN",8.18941,0.000148035,0.222222
"BIPARTITE_ML__ML-SVM",5.21801,0.00281615,0.755556
"BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD",6.06534,0.00207279,0.811111
"BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE",5.35281,0.00196834,0.677778
"RING_ML__ML-DNN",8.23972,0.00029949,0.2
"RING_ML__ML-SVM",5.68066,0.00646954,0.733333
"RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD",6.06534,0.00258182,0.811111
"RING_ML__ML-ONE_CLASS_SVM_SCALE",8.5258,0.0020359,0.355556


==> data/Letter_HIGH__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,1,1,5.06116,4.05282e-05,0.766667
BIPARTITE__C-PAGERANK,1,1,5.04655,4.3665e-05,0.766667
BIPARTITE__C-NONE,1,4,5.06116,4.91864e-05,0.766667
BIPARTITE__C-PAGERANK,1,4,5.04655,7.08737e-05,0.766667
BIPARTITE__C-NONE,1,7,5.06116,4.97175e-05,0.766667
BIPARTITE__C-PAGERANK,1,7,5.04655,6.79873e-05,0.766667
BIPARTITE__C-NONE,1,10,5.06116,4.88697e-05,0.766667
BIPARTITE__C-PAGERANK,1,10,5.04655,6.8485e-05,0.766667
BIPARTITE__C-NONE,4,1,5.06116,3.95749e-05,0.766667
BIPARTITE__C-PAGERANK,4,1,5.04655,4.86757e-05,0.766667
BIPARTITE__C-NONE,4,4,5.06116,5.0222e-05,0.766667
BIPARTITE__C-PAGERANK,4,4,5.04655,7.21852e-05,0.766667
BIPARTITE__C-NONE,4,7,5.06116,4.92628e-05,0.766667
BIPARTITE__C-PAGERANK,4,7,5.04655,7.24738e-05,0.766667
BIPARTITE__C-NONE,4,10,5.06116,4.92648e-05,0.766667
BIPARTITE__C-PAGERANK,4,10,5.04655,7.1936e-05,0.766667
BIPARTITE__C-NONE,7,1,5.06116,2.97783e-05,0.766667
BIPARTITE__C-PAGERANK,7,1,5.04655,3.90174e-05,0.766667
BIPARTITE__C-NONE,7,4,5.06116,4.04455e-05,0.766667
BIPARTITE__C-PAGERANK,7,4,5.04655,6.42661e-05,0.766667
BIPARTITE__C-NONE,7,7,5.06116,4.0815e-05,0.766667
BIPARTITE__C-PAGERANK,7,7,5.04655,6.25138e-05,0.766667
BIPARTITE__C-NONE,7,10,5.06116,3.71186e-05,0.766667
BIPARTITE__C-PAGERANK,7,10,5.04655,5.91631e-05,0.766667
BIPARTITE__C-NONE,10,1,5.06116,2.50008e-05,0.766667
BIPARTITE__C-PAGERANK,10,1,5.04655,3.3949e-05,0.766667
BIPARTITE__C-NONE,10,4,5.06116,3.54517e-05,0.766667
BIPARTITE__C-PAGERANK,10,4,5.04655,5.83273e-05,0.766667
BIPARTITE__C-NONE,10,7,5.06116,3.52947e-05,0.766667
BIPARTITE__C-PAGERANK,10,7,5.04655,5.88951e-05,0.766667
BIPARTITE__C-NONE,10,10,5.06116,3.53521e-05,0.766667
BIPARTITE__C-PAGERANK,10,10,5.04655,5.82212e-05,0.766667
NODE__C-NONE,1,1,5.23488,2.27003e-05,0.744444
NODE__C-PAGERANK,1,1,5.13473,2.93748e-05,0.733333
NODE__C-NONE,1,4,5.23488,3.58166e-05,0.744444
NODE__C-PAGERANK,1,4,5.13473,5.51162e-05,0.733333
NODE__C-NONE,1,7,5.23488,3.57739e-05,0.744444
NODE__C-PAGERANK,1,7,5.13473,5.52597e-05,0.733333
NODE__C-NONE,1,10,5.23488,3.5933e-05,0.744444
NODE__C-PAGERANK,1,10,5.13473,5.56379e-05,0.733333
NODE__C-NONE,4,1,5.23488,1.60203e-05,0.744444
NODE__C-PAGERANK,4,1,5.13473,2.28711e-05,0.733333
NODE__C-NONE,4,4,5.23488,2.70931e-05,0.744444
NODE__C-PAGERANK,4,4,5.13473,4.72539e-05,0.733333
NODE__C-NONE,4,7,5.23488,2.68769e-05,0.744444
NODE__C-PAGERANK,4,7,5.13473,4.71163e-05,0.733333
NODE__C-NONE,4,10,5.23488,2.68698e-05,0.744444
NODE__C-PAGERANK,4,10,5.13473,4.70881e-05,0.733333
NODE__C-NONE,7,1,5.23488,1.61489e-05,0.744444
NODE__C-PAGERANK,7,1,5.13473,2.53334e-05,0.733333
NODE__C-NONE,7,4,5.23488,2.73291e-05,0.744444
NODE__C-PAGERANK,7,4,5.13473,5.03014e-05,0.733333
NODE__C-NONE,7,7,5.23488,2.72128e-05,0.744444
NODE__C-PAGERANK,7,7,5.13473,5.00039e-05,0.733333
NODE__C-NONE,7,10,5.23488,2.7183e-05,0.744444
NODE__C-PAGERANK,7,10,5.13473,5.04691e-05,0.733333
NODE__C-NONE,10,1,5.23488,4.64764e-05,0.744444
NODE__C-PAGERANK,10,1,5.13473,2.70176e-05,0.733333
NODE__C-NONE,10,4,5.23488,2.75289e-05,0.744444
NODE__C-PAGERANK,10,4,5.13473,4.75816e-05,0.733333
NODE__C-NONE,10,7,5.23488,3.69952e-05,0.744444
NODE__C-PAGERANK,10,7,5.13473,5.17774e-05,0.733333
NODE__C-NONE,10,10,5.23488,2.73957e-05,0.744444
NODE__C-PAGERANK,10,10,5.13473,4.99101e-05,0.733333
WALKS__C-NONE,1,1,7.56054,7.56269e-05,0.722222
WALKS__C-PAGERANK,1,1,7.08718,8.09789e-05,0.711111
WALKS__C-NONE,1,4,6.60444,0.000108064,0.611111
WALKS__C-PAGERANK,1,4,6.24295,0.000154274,0.611111
WALKS__C-NONE,1,7,6.26589,0.000138791,0.622222
WALKS__C-PAGERANK,1,7,5.96412,0.000209083,0.633333
WALKS__C-NONE,1,10,6.10391,0.000168544,0.611111
WALKS__C-PAGERANK,1,10,5.82976,0.000260013,0.622222
WALKS__C-NONE,4,1,7.56054,6.99445e-05,0.722222
WALKS__C-PAGERANK,4,1,7.08718,8.30666e-05,0.711111
WALKS__C-NONE,4,4,6.60444,0.000105544,0.611111
WALKS__C-PAGERANK,4,4,6.24295,0.000144175,0.611111
WALKS__C-NONE,4,7,6.26589,0.000134275,0.622222
WALKS__C-PAGERANK,4,7,5.96412,0.000197443,0.633333
WALKS__C-NONE,4,10,6.10391,0.000163109,0.611111
WALKS__C-PAGERANK,4,10,5.82976,0.00024933,0.622222
WALKS__C-NONE,7,1,7.56054,7.63716e-05,0.722222
WALKS__C-PAGERANK,7,1,7.08718,9.30308e-05,0.711111
WALKS__C-NONE,7,4,6.60444,0.000114792,0.611111
WALKS__C-PAGERANK,7,4,6.24295,0.000157566,0.611111
WALKS__C-NONE,7,7,6.26589,0.000144686,0.622222
WALKS__C-PAGERANK,7,7,5.96412,0.000205488,0.633333
WALKS__C-NONE,7,10,6.10391,0.000173826,0.611111
WALKS__C-PAGERANK,7,10,5.82976,0.000258411,0.622222
WALKS__C-NONE,10,1,7.56054,7.7852e-05,0.722222
WALKS__C-PAGERANK,10,1,7.08718,8.77484e-05,0.711111
WALKS__C-NONE,10,4,6.60444,0.000116226,0.611111
WALKS__C-PAGERANK,10,4,6.24295,0.00015343,0.611111
WALKS__C-NONE,10,7,6.26589,0.000141037,0.622222
WALKS__C-PAGERANK,10,7,5.96412,0.000206294,0.633333
WALKS__C-NONE,10,10,6.10391,0.000169786,0.611111
WALKS__C-PAGERANK,10,10,5.82976,0.000258435,0.622222
BRANCH_FAST__C-NONE,1,1,5.03609,2.98116e-05,0.744444
BRANCH_FAST__C-PAGERANK,1,1,5.01871,3.47477e-05,0.744444
BRANCH_FAST__C-NONE,1,4,5.03609,4.05591e-05,0.744444
BRANCH_FAST__C-PAGERANK,1,4,5.01871,6.14747e-05,0.744444
BRANCH_FAST__C-NONE,1,7,5.03609,4.28088e-05,0.744444
BRANCH_FAST__C-PAGERANK,1,7,5.01871,6.10698e-05,0.744444
BRANCH_FAST__C-NONE,1,10,5.03609,4.06488e-05,0.744444
BRANCH_FAST__C-PAGERANK,1,10,5.01871,6.0253e-05,0.744444
BRANCH_FAST__C-NONE,4,1,5.03609,1.80764e-05,0.744444
BRANCH_FAST__C-PAGERANK,4,1,5.01871,2.43776e-05,0.744444
BRANCH_FAST__C-NONE,4,4,5.03609,2.90741e-05,0.744444
BRANCH_FAST__C-PAGERANK,4,4,5.01871,4.62607e-05,0.744444
BRANCH_FAST__C-NONE,4,7,5.03609,2.93387e-05,0.744444
BRANCH_FAST__C-PAGERANK,4,7,5.01871,4.6662e-05,0.744444
BRANCH_FAST__C-NONE,4,10,5.03609,2.9045e-05,0.744444
BRANCH_FAST__C-PAGERANK,4,10,5.01871,4.6184e-05,0.744444
BRANCH_FAST__C-NONE,7,1,5.03609,1.85419e-05,0.744444
BRANCH_FAST__C-PAGERANK,7,1,5.01871,2.64996e-05,0.744444
BRANCH_FAST__C-NONE,7,4,5.03609,2.93743e-05,0.744444
BRANCH_FAST__C-PAGERANK,7,4,5.01871,4.87454e-05,0.744444
BRANCH_FAST__C-NONE,7,7,5.03609,3.06719e-05,0.744444
BRANCH_FAST__C-PAGERANK,7,7,5.01871,4.97627e-05,0.744444
BRANCH_FAST__C-NONE,7,10,5.03609,2.97465e-05,0.744444
BRANCH_FAST__C-PAGERANK,7,10,5.01871,4.9246e-05,0.744444
BRANCH_FAST__C-NONE,10,1,5.03609,1.88262e-05,0.744444
BRANCH_FAST__C-PAGERANK,10,1,5.01871,2.98647e-05,0.744444
BRANCH_FAST__C-NONE,10,4,5.03609,3.15954e-05,0.744444
BRANCH_FAST__C-PAGERANK,10,4,5.01871,5.21846e-05,0.744444
BRANCH_FAST__C-NONE,10,7,5.03609,3.14609e-05,0.744444
BRANCH_FAST__C-PAGERANK,10,7,5.01871,5.21478e-05,0.744444
BRANCH_FAST__C-NONE,10,10,5.03609,3.16526e-05,0.744444
BRANCH_FAST__C-PAGERANK,10,10,5.01871,5.20398e-05,0.744444
BRANCH__C-NONE,1,1,5.03609,4.15334e-05,0.744444
BRANCH__C-PAGERANK,1,1,5.01871,4.99528e-05,0.744444
BRANCH__C-NONE,1,4,5.03609,5.53077e-05,0.744444
BRANCH__C-PAGERANK,1,4,5.01871,7.38149e-05,0.744444
BRANCH__C-NONE,1,7,5.03609,5.363e-05,0.744444
BRANCH__C-PAGERANK,1,7,5.01871,7.31067e-05,0.744444
BRANCH__C-NONE,1,10,5.03609,5.38765e-05,0.744444
BRANCH__C-PAGERANK,1,10,5.01871,7.3523e-05,0.744444
BRANCH__C-NONE,4,1,5.03609,3.80863e-05,0.744444
BRANCH__C-PAGERANK,4,1,5.01871,4.6053e-05,0.744444
BRANCH__C-NONE,4,4,5.03609,4.9148e-05,0.744444
BRANCH__C-PAGERANK,4,4,5.01871,5.5969e-05,0.744444
BRANCH__C-NONE,4,7,5.03609,3.85993e-05,0.744444
BRANCH__C-PAGERANK,4,7,5.01871,5.59055e-05,0.744444
BRANCH__C-NONE,4,10,5.03609,3.85951e-05,0.744444
BRANCH__C-PAGERANK,4,10,5.01871,5.58445e-05,0.744444
BRANCH__C-NONE,7,1,5.03609,2.71533e-05,0.744444
BRANCH__C-PAGERANK,7,1,5.01871,3.64544e-05,0.744444
BRANCH__C-NONE,7,4,5.03609,3.84774e-05,0.744444
BRANCH__C-PAGERANK,7,4,5.01871,5.81126e-05,0.744444
BRANCH__C-NONE,7,7,5.03609,3.84176e-05,0.744444
BRANCH__C-PAGERANK,7,7,5.01871,5.82706e-05,0.744444
BRANCH__C-NONE,7,10,5.03609,3.85831e-05,0.744444
BRANCH__C-PAGERANK,7,10,5.01871,6.03077e-05,0.744444
BRANCH__C-NONE,10,1,5.03609,2.81814e-05,0.744444
BRANCH__C-PAGERANK,10,1,5.01871,3.90269e-05,0.744444
BRANCH__C-NONE,10,4,5.03609,3.97869e-05,0.744444
BRANCH__C-PAGERANK,10,4,5.01871,5.86757e-05,0.744444
BRANCH__C-NONE,10,7,5.03609,3.80661e-05,0.744444
BRANCH__C-PAGERANK,10,7,5.01871,5.85864e-05,0.744444
BRANCH__C-NONE,10,10,5.03609,3.82796e-05,0.744444
BRANCH__C-PAGERANK,10,10,5.01871,5.82945e-05,0.744444
SUBGRAPH__C-NONE,1,1,5.23531,0.000708575,0.744444
SUBGRAPH__C-PAGERANK,1,1,5.13661,0.000727004,0.733333
SUBGRAPH__C-NONE,1,4,5.23526,0.00071836,0.744444
SUBGRAPH__C-PAGERANK,1,4,5.13538,0.000735333,0.733333
SUBGRAPH__C-NONE,1,7,5.23597,0.000718805,0.733333
SUBGRAPH__C-PAGERANK,1,7,5.13578,0.000736091,0.733333
SUBGRAPH__C-NONE,1,10,5.23546,0.000717751,0.744444
SUBGRAPH__C-PAGERANK,1,10,5.13516,0.000736019,0.733333
SUBGRAPH__C-NONE,4,1,5.26817,0.000454455,0.722222
SUBGRAPH__C-PAGERANK,4,1,5.13722,0.000433091,0.733333
SUBGRAPH__C-NONE,4,4,5.23789,0.000442013,0.744444
SUBGRAPH__C-PAGERANK,4,4,5.1383,0.000463096,0.733333
SUBGRAPH__C-NONE,4,7,5.23733,0.00044325,0.744444
SUBGRAPH__C-PAGERANK,4,7,5.13751,0.000462159,0.733333
SUBGRAPH__C-NONE,4,10,5.23696,0.000443383,0.744444
SUBGRAPH__C-PAGERANK,4,10,5.13693,0.000468227,0.733333
SUBGRAPH__C-NONE,7,1,5.2492,0.000323605,0.733333
SUBGRAPH__C-PAGERANK,7,1,5.22673,0.000367779,0.588889
SUBGRAPH__C-NONE,7,4,5.34346,0.000376314,0.611111
SUBGRAPH__C-PAGERANK,7,4,5.22769,0.000397944,0.611111
SUBGRAPH__C-NONE,7,7,5.34071,0.00037549,0.611111
SUBGRAPH__C-PAGERANK,7,7,5.22624,0.000397413,0.611111
SUBGRAPH__C-NONE,7,10,5.3444,0.000375686,0.6
SUBGRAPH__C-PAGERANK,7,10,5.22856,0.000397091,0.588889
SUBGRAPH__C-NONE,10,1,5.37468,0.00035596,0.588889
SUBGRAPH__C-PAGERANK,10,1,5.25564,0.000382015,0.611111
SUBGRAPH__C-NONE,10,4,5.32878,0.000358317,0.644444
SUBGRAPH__C-PAGERANK,10,4,5.21274,0.000371493,0.688889
SUBGRAPH__C-NONE,10,7,5.2722,0.000334539,0.733333
SUBGRAPH__C-PAGERANK,10,7,5.18823,0.000374958,0.666667
SUBGRAPH__C-NONE,10,10,5.28194,0.00034624,0.7
SUBGRAPH__C-PAGERANK,10,10,5.16404,0.000366762,0.688889
BIPARTITE_ML__C-NONE__ML-DNN,1,1,7.2482,0.00012406,0.355556
BIPARTITE_ML__C-NONE__ML-SVM,1,1,5.21801,0.0131495,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,7.49521,0.00947951,0.9
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,1,5.35281,0.00947574,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,1,7.16402,0.000131893,0.388889
BIPARTITE_ML__C-PAGERANK__ML-SVM,1,1,5.19379,0.013113,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,7.0825,0.00948862,0.877778
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,1,5.32898,0.00948813,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,1,4,7.24817,0.000138553,0.355556
BIPARTITE_ML__C-NONE__ML-SVM,1,4,5.21801,0.0131553,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,6.63757,0.00953737,0.822222
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,4,5.35281,0.00951447,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,4,7.16399,0.000160328,0.388889
BIPARTITE_ML__C-PAGERANK__ML-SVM,1,4,5.19379,0.0131641,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,6.31265,0.00955857,0.8
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,4,5.32898,0.00952658,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,1,7,7.24817,0.00013793,0.355556
BIPARTITE_ML__C-NONE__ML-SVM,1,7,5.21801,0.0131169,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,6.27202,0.00954636,0.811111
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,7,5.35281,0.0095095,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,7,7.16399,0.000160426,0.388889
BIPARTITE_ML__C-PAGERANK__ML-SVM,1,7,5.19379,0.0131624,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,6.02373,0.00961304,0.811111
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,7,5.32898,0.00952814,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,1,10,7.24817,0.000140541,0.355556
BIPARTITE_ML__C-NONE__ML-SVM,1,10,5.21801,0.013112,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,6.06534,0.0095646,0.811111
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,10,5.35281,0.00949657,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,10,7.16399,0.000160013,0.388889
BIPARTITE_ML__C-PAGERANK__ML-SVM,1,10,5.19379,0.0131388,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,5.86903,0.00964159,0.811111
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,10,5.32898,0.0095259,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,4,1,8.1147,0.000103214,0.2
BIPARTITE_ML__C-NONE__ML-SVM,4,1,5.21801,0.00486621,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,7.49521,0.00355475,0.9
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,1,5.35281,0.00355133,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,1,7.93202,0.000111049,0.344444
BIPARTITE_ML__C-PAGERANK__ML-SVM,4,1,5.19379,0.00489054,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,7.0825,0.00366263,0.877778
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,1,5.32898,0.00360034,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,4,4,8.12667,0.000121432,0.244444
BIPARTITE_ML__C-NONE__ML-SVM,4,4,5.21801,0.00490015,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,6.63757,0.003585,0.822222
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,4,5.35281,0.0035727,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,4,7.94329,0.000138018,0.3
BIPARTITE_ML__C-PAGERANK__ML-SVM,4,4,5.19379,0.00494047,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,6.31265,0.00363649,0.8
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,4,5.32898,0.00358376,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,4,7,8.12264,0.000117728,0.177778
BIPARTITE_ML__C-NONE__ML-SVM,4,7,5.21801,0.00490835,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,6.27202,0.00361157,0.811111
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,7,5.35281,0.00358171,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,7,7.93949,0.000140311,0.266667
BIPARTITE_ML__C-PAGERANK__ML-SVM,4,7,5.19379,0.00490852,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,6.02373,0.00365583,0.811111
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,7,5.32898,0.00357845,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,4,10,8.06804,0.000117893,0.277778
BIPARTITE_ML__C-NONE__ML-SVM,4,10,5.21801,0.00490274,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,6.06534,0.00365099,0.811111
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,10,5.35281,0.00356074,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,10,7.92407,0.000139386,0.3
BIPARTITE_ML__C-PAGERANK__ML-SVM,4,10,5.19379,0.00493231,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,5.86903,0.00371187,0.811111
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,10,5.32898,0.00357872,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,7,1,8.26216,9.96732e-05,0.255556
BIPARTITE_ML__C-NONE__ML-SVM,7,1,5.21801,0.00266862,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,7.49521,0.0018983,0.9
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,1,5.35281,0.00190242,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,1,7.99189,0.000159233,0.211111
BIPARTITE_ML__C-PAGERANK__ML-SVM,7,1,5.19379,0.00258869,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,7.0825,0.00187232,0.877778
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,1,5.32898,0.00187059,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,7,4,8.24553,0.000114599,0.188889
BIPARTITE_ML__C-NONE__ML-SVM,7,4,5.21801,0.00257228,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,6.63757,0.00190371,0.822222
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,4,5.35281,0.00188435,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,4,8.07769,0.000133175,0.266667
BIPARTITE_ML__C-PAGERANK__ML-SVM,7,4,5.19379,0.00258498,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,6.31265,0.0019333,0.8
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,4,5.32898,0.00190296,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,7,7,8.15519,0.000118013,0.222222
BIPARTITE_ML__C-NONE__ML-SVM,7,7,5.21801,0.00257445,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,6.27202,0.00193777,0.811111
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,7,5.35281,0.00187914,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,7,8.0791,0.00013596,0.211111
BIPARTITE_ML__C-PAGERANK__ML-SVM,7,7,5.19379,0.0025924,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,6.02373,0.00198191,0.811111
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,7,5.32898,0.00190919,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,7,10,8.1466,0.000117483,0.222222
BIPARTITE_ML__C-NONE__ML-SVM,7,10,5.21801,0.00257728,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,6.06534,0.00195217,0.811111
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,10,5.35281,0.00188776,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,10,8.1105,0.00013223,0.266667
BIPARTITE_ML__C-PAGERANK__ML-SVM,7,10,5.19379,0.00258758,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,5.86903,0.00201784,0.811111
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,10,5.32898,0.00189758,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,10,1,8.27839,9.87448e-05,0.222222
BIPARTITE_ML__C-NONE__ML-SVM,10,1,5.21801,0.00280289,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,7.49521,0.00200262,0.9
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,1,5.35281,0.00139511,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,1,8.07415,0.000154745,0.3
BIPARTITE_ML__C-PAGERANK__ML-SVM,10,1,5.19379,0.00258937,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,7.0825,0.00209831,0.877778
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,1,5.32898,0.00209115,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,10,4,8.1923,0.000167905,0.188889
BIPARTITE_ML__C-NONE__ML-SVM,10,4,5.21801,0.00262962,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,6.63757,0.00185249,0.822222
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,4,5.35281,0.00201016,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,4,8.06767,0.000159169,0.322222
BIPARTITE_ML__C-PAGERANK__ML-SVM,10,4,5.19379,0.00302046,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,6.31265,0.00149885,0.8
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,4,5.32898,0.00208885,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,10,7,8.23578,0.000175876,0.233333
BIPARTITE_ML__C-NONE__ML-SVM,10,7,5.21801,0.00256019,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,6.27202,0.00213207,0.811111
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,7,5.35281,0.00213285,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,7,7.98585,0.000193186,0.322222
BIPARTITE_ML__C-PAGERANK__ML-SVM,10,7,5.19379,0.00300585,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,6.02373,0.00162849,0.811111
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,7,5.32898,0.00142945,0.677778
BIPARTITE_ML__C-NONE__ML-DNN,10,10,8.18941,0.000148035,0.222222
BIPARTITE_ML__C-NONE__ML-SVM,10,10,5.21801,0.00281615,0.755556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,6.06534,0.00207279,0.811111
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,10,5.35281,0.00196834,0.677778
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,10,8.06592,0.000184488,0.3
BIPARTITE_ML__C-PAGERANK__ML-SVM,10,10,5.19379,0.00254177,0.766667
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,5.86903,0.00208087,0.811111
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,10,5.32898,0.00212819,0.677778
RING__C-NONE__LED-GAMMA,1,1,5.05694,0.0001189,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,1,1,7.39949,0.000175338,0.911111
RING__C-NONE__LED-LSAPE_OPTIMAL,1,1,5.02359,0.00018282,0.722222
RING__C-PAGERANK__LED-GAMMA,1,1,5.04602,0.000126019,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,1,6.91205,0.00018144,0.888889
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,1,5.01595,0.000190459,0.722222
RING__C-NONE__LED-GAMMA,1,4,5.05694,0.000132825,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,1,4,6.49409,0.000203206,0.855556
RING__C-NONE__LED-LSAPE_OPTIMAL,1,4,5.02251,0.00019457,0.722222
RING__C-PAGERANK__LED-GAMMA,1,4,5.04602,0.000152802,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,4,6.18901,0.000241836,0.822222
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,4,5.01461,0.000217138,0.722222
RING__C-NONE__LED-GAMMA,1,7,5.05694,0.000135201,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,1,7,6.14033,0.000233036,0.822222
RING__C-NONE__LED-LSAPE_OPTIMAL,1,7,5.02251,0.000196705,0.722222
RING__C-PAGERANK__LED-GAMMA,1,7,5.04602,0.000152843,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,7,5.91691,0.000282576,0.8
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,7,5.01461,0.00021559,0.722222
RING__C-NONE__LED-GAMMA,1,10,5.05694,0.000133107,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,1,10,6.00129,0.000260528,0.811111
RING__C-NONE__LED-LSAPE_OPTIMAL,1,10,5.02251,0.000196518,0.722222
RING__C-PAGERANK__LED-GAMMA,1,10,5.04602,0.000152829,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,10,5.80559,0.000320429,0.777778
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,10,5.01461,0.000217071,0.722222
RING__C-NONE__LED-GAMMA,4,1,5.05694,6.61926e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,4,1,7.39949,0.000102544,0.911111
RING__C-NONE__LED-LSAPE_OPTIMAL,4,1,5.02359,0.000106416,0.722222
RING__C-PAGERANK__LED-GAMMA,4,1,5.04602,7.20481e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,1,6.91205,0.00011088,0.888889
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,1,5.01595,0.000114955,0.722222
RING__C-NONE__LED-GAMMA,4,4,5.05694,7.66793e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,4,4,6.49409,0.000130602,0.855556
RING__C-NONE__LED-LSAPE_OPTIMAL,4,4,5.02251,0.000118425,0.722222
RING__C-PAGERANK__LED-GAMMA,4,4,5.04602,9.72526e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,4,6.18901,0.000166164,0.822222
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,4,5.01461,0.00013908,0.722222
RING__C-NONE__LED-GAMMA,4,7,5.05694,7.67274e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,4,7,6.14033,0.000156311,0.822222
RING__C-NONE__LED-LSAPE_OPTIMAL,4,7,5.02251,0.000118189,0.722222
RING__C-PAGERANK__LED-GAMMA,4,7,5.04602,9.6822e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,7,5.91691,0.000204142,0.8
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,7,5.01461,0.000135746,0.722222
RING__C-NONE__LED-GAMMA,4,10,5.05694,7.63582e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,4,10,6.00129,0.000181485,0.811111
RING__C-NONE__LED-LSAPE_OPTIMAL,4,10,5.02251,0.000120085,0.722222
RING__C-PAGERANK__LED-GAMMA,4,10,5.04602,9.71916e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,10,5.80559,0.000240436,0.777778
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,10,5.01461,0.000177882,0.722222
RING__C-NONE__LED-GAMMA,7,1,5.05694,6.44352e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,7,1,7.39949,0.000102013,0.911111
RING__C-NONE__LED-LSAPE_OPTIMAL,7,1,5.02359,0.000104542,0.722222
RING__C-PAGERANK__LED-GAMMA,7,1,5.04602,6.67417e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,1,6.91205,0.00010312,0.888889
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,1,5.01595,0.000110958,0.722222
RING__C-NONE__LED-GAMMA,7,4,5.05694,6.8083e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,7,4,6.49409,0.000124708,0.855556
RING__C-NONE__LED-LSAPE_OPTIMAL,7,4,5.02251,0.000111089,0.722222
RING__C-PAGERANK__LED-GAMMA,7,4,5.04602,0.000112928,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,4,6.18901,0.000170969,0.822222
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,4,5.01461,0.00013463,0.722222
RING__C-NONE__LED-GAMMA,7,7,5.05694,6.97594e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,7,7,6.14033,0.000150201,0.822222
RING__C-NONE__LED-LSAPE_OPTIMAL,7,7,5.02251,0.000112561,0.722222
RING__C-PAGERANK__LED-GAMMA,7,7,5.04602,9.20492e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,7,5.91691,0.000200873,0.8
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,7,5.01461,0.000136698,0.722222
RING__C-NONE__LED-GAMMA,7,10,5.05694,7.12492e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,7,10,6.00129,0.000176773,0.811111
RING__C-NONE__LED-LSAPE_OPTIMAL,7,10,5.02251,0.000114613,0.722222
RING__C-PAGERANK__LED-GAMMA,7,10,5.04602,9.25464e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,10,5.80559,0.000238097,0.777778
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,10,5.01461,0.000129765,0.722222
RING__C-NONE__LED-GAMMA,10,1,5.05694,6.3963e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,10,1,7.39949,0.000105997,0.911111
RING__C-NONE__LED-LSAPE_OPTIMAL,10,1,5.02359,9.68208e-05,0.722222
RING__C-PAGERANK__LED-GAMMA,10,1,5.04602,6.77505e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,1,6.91205,0.000106285,0.888889
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,1,5.01595,0.000108516,0.722222
RING__C-NONE__LED-GAMMA,10,4,5.05694,6.79851e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,10,4,6.49409,0.000123282,0.855556
RING__C-NONE__LED-LSAPE_OPTIMAL,10,4,5.02251,0.000110247,0.722222
RING__C-PAGERANK__LED-GAMMA,10,4,5.04602,9.47438e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,4,6.18901,0.000159544,0.822222
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,4,5.01461,0.000131676,0.722222
RING__C-NONE__LED-GAMMA,10,7,5.05694,6.8598e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,10,7,6.14033,0.000147536,0.822222
RING__C-NONE__LED-LSAPE_OPTIMAL,10,7,5.02251,0.000106822,0.722222
RING__C-PAGERANK__LED-GAMMA,10,7,5.04602,9.73356e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,7,5.91691,0.000205729,0.8
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,7,5.01461,0.00013697,0.722222
RING__C-NONE__LED-GAMMA,10,10,5.05694,7.35873e-05,0.711111
RING__C-NONE__LED-LSAPE_GREEDY,10,10,6.00129,0.000183482,0.811111
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,5.02251,9.83831e-05,0.722222
RING__C-PAGERANK__LED-GAMMA,10,10,5.04602,9.0553e-05,0.711111
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,10,5.80559,0.000242569,0.777778
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,10,5.01461,0.000144026,0.722222
RING_ML__C-NONE__ML-DNN,1,1,8.06741,0.000377383,0.377778
RING_ML__C-NONE__ML-SVM,1,1,6.77883,0.0297525,0.711111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,7.49521,0.0105065,0.9
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,1,8.68255,0.0105121,0.355556
RING_ML__C-PAGERANK__ML-DNN,1,1,7.67341,0.000387671,0.4
RING_ML__C-PAGERANK__ML-SVM,1,1,6.41384,0.0297152,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,7.0825,0.010512,0.877778
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,1,7.339,0.0105022,0.5
RING_ML__C-NONE__ML-DNN,1,4,7.41773,0.00041814,0.388889
RING_ML__C-NONE__ML-SVM,1,4,6.04734,0.0297532,0.722222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,6.63757,0.0105338,0.822222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,4,8.55453,0.0105213,0.355556
RING_ML__C-PAGERANK__ML-DNN,1,4,7.24903,0.000441358,0.455556
RING_ML__C-PAGERANK__ML-SVM,1,4,5.84995,0.029803,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,6.31265,0.0105832,0.8
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,4,6.95914,0.010576,0.511111
RING_ML__C-NONE__ML-DNN,1,7,7.27986,0.000429308,0.388889
RING_ML__C-NONE__ML-SVM,1,7,5.80256,0.0297921,0.722222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,6.27202,0.0105521,0.811111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,7,8.53554,0.0104981,0.355556
RING_ML__C-PAGERANK__ML-DNN,1,7,7.14666,0.000461866,0.477778
RING_ML__C-PAGERANK__ML-SVM,1,7,5.66996,0.0297576,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,6.02373,0.0105884,0.811111
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,7,6.88996,0.0105463,0.511111
RING_ML__C-NONE__ML-DNN,1,10,7.22514,0.000439034,0.388889
RING_ML__C-NONE__ML-SVM,1,10,5.68066,0.0297479,0.733333
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,6.06534,0.0105905,0.811111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,10,8.5258,0.0105281,0.355556
RING_ML__C-PAGERANK__ML-DNN,1,10,7.1063,0.000474551,0.477778
RING_ML__C-PAGERANK__ML-SVM,1,10,5.57869,0.0298332,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,5.86903,0.0106672,0.811111
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,10,6.85813,0.01058,0.522222
RING_ML__C-NONE__ML-DNN,4,1,8.22455,0.000280627,0.211111
RING_ML__C-NONE__ML-SVM,4,1,6.77883,0.011443,0.711111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,7.49521,0.00394373,0.9
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,1,8.68255,0.00395043,0.355556
RING_ML__C-PAGERANK__ML-DNN,4,1,8.10027,0.000226416,0.333333
RING_ML__C-PAGERANK__ML-SVM,4,1,6.41384,0.0114756,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,7.0825,0.00395558,0.877778
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,1,7.339,0.00395954,0.5
RING_ML__C-NONE__ML-DNN,4,4,8.13872,0.000237686,0.188889
RING_ML__C-NONE__ML-SVM,4,4,6.04734,0.0114638,0.722222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,6.63757,0.00397283,0.822222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,4,8.55453,0.0039862,0.355556
RING_ML__C-PAGERANK__ML-DNN,4,4,8.04065,0.000264236,0.3
RING_ML__C-PAGERANK__ML-SVM,4,4,5.84995,0.0114897,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,6.31265,0.00402055,0.8
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,4,6.95914,0.00399892,0.511111
RING_ML__C-NONE__ML-DNN,4,7,8.1251,0.000247524,0.222222
RING_ML__C-NONE__ML-SVM,4,7,5.80256,0.0114998,0.722222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,6.27202,0.00400703,0.811111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,7,8.53554,0.00397648,0.355556
RING_ML__C-PAGERANK__ML-DNN,4,7,8.01233,0.000264909,0.3
RING_ML__C-PAGERANK__ML-SVM,4,7,5.66996,0.011585,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,6.02373,0.00406794,0.811111
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,7,6.88996,0.00400708,0.511111
RING_ML__C-NONE__ML-DNN,4,10,8.13959,0.000241565,0.211111
RING_ML__C-NONE__ML-SVM,4,10,5.68066,0.0115659,0.733333
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,6.06534,0.00402779,0.811111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,10,8.5258,0.00395919,0.355556
RING_ML__C-PAGERANK__ML-DNN,4,10,7.98154,0.000266691,0.333333
RING_ML__C-PAGERANK__ML-SVM,4,10,5.57869,0.0115886,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,5.86903,0.00409253,0.811111
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,10,6.85813,0.00402279,0.522222
RING_ML__C-NONE__ML-DNN,7,1,8.26208,0.000189739,0.255556
RING_ML__C-NONE__ML-SVM,7,1,6.77883,0.00601059,0.711111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,7.49521,0.00211885,0.9
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,1,8.68255,0.00212227,0.355556
RING_ML__C-PAGERANK__ML-DNN,7,1,8.12551,0.000194921,0.255556
RING_ML__C-PAGERANK__ML-SVM,7,1,6.41384,0.00602297,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,7.0825,0.00211986,0.877778
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,1,7.339,0.00212061,0.5
RING_ML__C-NONE__ML-DNN,7,4,8.24808,0.000193598,0.277778
RING_ML__C-NONE__ML-SVM,7,4,6.04734,0.00605259,0.722222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,6.63757,0.00214698,0.822222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,4,8.55453,0.00213209,0.355556
RING_ML__C-PAGERANK__ML-DNN,7,4,8.12502,0.00022409,0.255556
RING_ML__C-PAGERANK__ML-SVM,7,4,5.84995,0.00693668,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,6.31265,0.00354197,0.8
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,4,6.95914,0.00329091,0.511111
RING_ML__C-NONE__ML-DNN,7,7,8.24134,0.000201432,0.177778
RING_ML__C-NONE__ML-SVM,7,7,5.80256,0.00900497,0.722222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,6.27202,0.00215059,0.811111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,7,8.53554,0.00212824,0.355556
RING_ML__C-PAGERANK__ML-DNN,7,7,8.04477,0.000217788,0.266667
RING_ML__C-PAGERANK__ML-SVM,7,7,5.66996,0.00652417,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,6.02373,0.00322151,0.811111
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,7,6.88996,0.00221204,0.511111
RING_ML__C-NONE__ML-DNN,7,10,8.2045,0.000261176,0.233333
RING_ML__C-NONE__ML-SVM,7,10,5.68066,0.00639064,0.733333
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,6.06534,0.00221018,0.811111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,10,8.5258,0.00212737,0.355556
RING_ML__C-PAGERANK__ML-DNN,7,10,8.10144,0.000223627,0.277778
RING_ML__C-PAGERANK__ML-SVM,7,10,5.57869,0.00612464,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,5.86903,0.00226814,0.811111
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,10,6.85813,0.00218138,0.522222
RING_ML__C-NONE__ML-DNN,10,1,8.26944,0.000192072,0.277778
RING_ML__C-NONE__ML-SVM,10,1,6.77883,0.00549785,0.711111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,7.49521,0.00169123,0.9
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,1,8.68255,0.00243151,0.355556
RING_ML__C-PAGERANK__ML-DNN,10,1,8.12245,0.000203039,0.288889
RING_ML__C-PAGERANK__ML-SVM,10,1,6.41384,0.00654789,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,7.0825,0.00249795,0.877778
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,1,7.339,0.00244626,0.5
RING_ML__C-NONE__ML-DNN,10,4,8.21898,0.000196315,0.177778
RING_ML__C-NONE__ML-SVM,10,4,6.04734,0.0066951,0.722222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,6.63757,0.00232204,0.822222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,4,8.55453,0.00239217,0.355556
RING_ML__C-PAGERANK__ML-DNN,10,4,8.08114,0.000300266,0.244444
RING_ML__C-PAGERANK__ML-SVM,10,4,5.84995,0.0064575,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,6.31265,0.00250148,0.8
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,4,6.95914,0.00248787,0.511111
RING_ML__C-NONE__ML-DNN,10,7,8.24734,0.000245064,0.222222
RING_ML__C-NONE__ML-SVM,10,7,5.80256,0.0063825,0.722222
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,6.27202,0.00248012,0.811111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,7,8.53554,0.00243661,0.355556
RING_ML__C-PAGERANK__ML-DNN,10,7,8.11186,0.000252059,0.277778
RING_ML__C-PAGERANK__ML-SVM,10,7,5.66996,0.00654121,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,6.02373,0.0026734,0.811111
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,7,6.88996,0.00246565,0.511111
RING_ML__C-NONE__ML-DNN,10,10,8.23972,0.00029949,0.2
RING_ML__C-NONE__ML-SVM,10,10,5.68066,0.00646954,0.733333
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,6.06534,0.00258182,0.811111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,10,8.5258,0.0020359,0.355556
RING_ML__C-PAGERANK__ML-DNN,10,10,8.14206,0.000320263,0.322222
RING_ML__C-PAGERANK__ML-SVM,10,10,5.57869,0.0060941,0.722222
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,5.86903,0.00242822,0.811111
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,10,6.85813,0.00211833,0.522222


==> data/Letter_HIGH__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","avg_classification_ratio_BIPARTITE","ub_gain_pagerank_BIPARTITE","runtime_loss_pagerank_BIPARTITE","classification_delta_pagerank_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","avg_classification_ratio_NODE","ub_gain_pagerank_NODE","runtime_loss_pagerank_NODE","classification_delta_pagerank_NODE","avg_runtime_WALKS","avg_ub_WALKS","avg_classification_ratio_WALKS","ub_gain_pagerank_WALKS","runtime_loss_pagerank_WALKS","classification_delta_pagerank_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","avg_classification_ratio_BRANCH_FAST","ub_gain_pagerank_BRANCH_FAST","runtime_loss_pagerank_BRANCH_FAST","classification_delta_pagerank_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","avg_classification_ratio_BRANCH","ub_gain_pagerank_BRANCH","runtime_loss_pagerank_BRANCH","classification_delta_pagerank_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","avg_classification_ratio_SUBGRAPH","ub_gain_pagerank_SUBGRAPH","runtime_loss_pagerank_SUBGRAPH","classification_delta_pagerank_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","avg_classification_ratio_BIPARTITE_ML__ML-DNN","ub_gain_pagerank_BIPARTITE_ML__ML-DNN","runtime_loss_pagerank_BIPARTITE_ML__ML-DNN","classification_delta_pagerank_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-SVM","avg_ub_BIPARTITE_ML__ML-SVM","avg_classification_ratio_BIPARTITE_ML__ML-SVM","ub_gain_pagerank_BIPARTITE_ML__ML-SVM","runtime_loss_pagerank_BIPARTITE_ML__ML-SVM","classification_delta_pagerank_BIPARTITE_ML__ML-SVM","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_classification_ratio_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","ub_gain_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","runtime_loss_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","classification_delta_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_classification_ratio_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","ub_gain_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","runtime_loss_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","classification_delta_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","avg_classification_ratio_RING__LED-GAMMA","ub_gain_pagerank_RING__LED-GAMMA","runtime_loss_pagerank_RING__LED-GAMMA","classification_delta_pagerank_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","avg_classification_ratio_RING__LED-LSAPE_GREEDY","ub_gain_pagerank_RING__LED-LSAPE_GREEDY","runtime_loss_pagerank_RING__LED-LSAPE_GREEDY","classification_delta_pagerank_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","avg_classification_ratio_RING__LED-LSAPE_OPTIMAL","ub_gain_pagerank_RING__LED-LSAPE_OPTIMAL","runtime_loss_pagerank_RING__LED-LSAPE_OPTIMAL","classification_delta_pagerank_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","avg_classification_ratio_RING_ML__ML-DNN","ub_gain_pagerank_RING_ML__ML-DNN","runtime_loss_pagerank_RING_ML__ML-DNN","classification_delta_pagerank_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-SVM","avg_ub_RING_ML__ML-SVM","avg_classification_ratio_RING_ML__ML-SVM","ub_gain_pagerank_RING_ML__ML-SVM","runtime_loss_pagerank_RING_ML__ML-SVM","classification_delta_pagerank_RING_ML__ML-SVM","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_classification_ratio_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","ub_gain_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","runtime_loss_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","classification_delta_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_RING_ML__ML-ONE_CLASS_SVM_SCALE","avg_classification_ratio_RING_ML__ML-ONE_CLASS_SVM_SCALE","ub_gain_pagerank_RING_ML__ML-ONE_CLASS_SVM_SCALE","runtime_loss_pagerank_RING_ML__ML-ONE_CLASS_SVM_SCALE","classification_delta_pagerank_RING_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_IPFP","avg_runtime_IPFP","avg_classification_ratio_IPFP"
3.53521e-05,5.06116,0.766667,0.288669000782434,64.6895092512184,0,2.73957e-05,5.23488,0.744444,1.9131288587322,82.1822402785839,-1.1111,0.000169786,6.10391,0.611111,4.49138339195695,52.2121965297492,1.11110000000001,3.16526e-05,5.03609,0.744444,0.345109003214799,64.4092428426101,0,3.82796e-05,5.03609,0.744444,0.345109003214799,52.2860740446609,0,0.00034624,5.28194,0.7,2.23213440516173,5.92710258780038,-1.1111,0.000148035,8.18941,0.222222,1.50792303719072,24.6245820245212,7.7778,0.00281615,5.21801,0.755556,0.464161624833982,-9.74308896898247,1.1111,0.00207279,5.21801,0.811111,3.23658690197086,0.389812764438256,0,0.00196834,5.35281,0.677778,0.445186733696885,8.12105632157046,0,7.35873e-05,5.05694,0.711111,0.215940865424537,23.055201101277,0,0.000183482,6.00129,0.811111,3.26096555907147,32.2031588929704,-3.33330000000001,9.83831e-05,5.02251,0.722222,0.157291871992278,46.3930288840258,0,0.00029949,8.23972,0.2,1.1852344497143,6.9361247454005,12.2222,0.00646954,5.68066,0.733333,1.79503790052564,-5.80319466298995,-1.1111,0.00258182,5.68066,0.811111,3.23658690197086,-5.94929158500592,0,0.0020359,8.5258,0.355556,19.5602758685402,4.04882361609115,16.6666,4.74448,0.00553422,0.766667


==> data/Letter_HIGH__RUNTIMES_UB_vs_SOLUTIONS_T10.csv <==
"num_solutions","avg_runtime_BIPARTITE","avg_ub_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","avg_runtime_WALKS","avg_ub_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-SVM","avg_ub_BIPARTITE_ML__ML-SVM","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-SVM","avg_ub_RING_ML__ML-SVM","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_RING_ML__ML-ONE_CLASS_SVM_SCALE"
1,2.50008e-05,5.06116,4.64764e-05,5.23488,7.7852e-05,7.56054,1.88262e-05,5.03609,2.81814e-05,5.03609,0.00035596,5.37468,9.87448e-05,8.27839,0.00280289,5.21801,0.00200262,7.49521,0.00139511,5.35281,6.3963e-05,5.05694,0.000105997,7.39949,9.68208e-05,5.02359,0.000192072,8.26944,0.00549785,6.77883,0.00169123,7.49521,0.00243151,8.68255
4,3.54517e-05,5.06116,2.75289e-05,5.23488,0.000116226,6.60444,3.15954e-05,5.03609,3.97869e-05,5.03609,0.000358317,5.32878,0.000167905,8.1923,0.00262962,5.21801,0.00185249,6.63757,0.00201016,5.35281,6.79851e-05,5.05694,0.000123282,6.49409,0.000110247,5.02251,0.000196315,8.21898,0.0066951,6.04734,0.00232204,6.63757,0.00239217,8.55453
7,3.52947e-05,5.06116,3.69952e-05,5.23488,0.000141037,6.26589,3.14609e-05,5.03609,3.80661e-05,5.03609,0.000334539,5.2722,0.000175876,8.23578,0.00256019,5.21801,0.00213207,6.27202,0.00213285,5.35281,6.8598e-05,5.05694,0.000147536,6.14033,0.000106822,5.02251,0.000245064,8.24734,0.0063825,5.80256,0.00248012,6.27202,0.00243661,8.53554
10,3.53521e-05,5.06116,2.73957e-05,5.23488,0.000169786,6.10391,3.16526e-05,5.03609,3.82796e-05,5.03609,0.00034624,5.28194,0.000148035,8.18941,0.00281615,5.21801,0.00207279,6.06534,0.00196834,5.35281,7.35873e-05,5.05694,0.000183482,6.00129,9.83831e-05,5.02251,0.00029949,8.23972,0.00646954,5.68066,0.00258182,6.06534,0.0020359,8.5258


==> data/Letter_HIGH__RUNTIMES_vs_THREADS_S10.csv <==
"num_threads","avg_runtime_BIPARTITE","avg_runtime_NODE","avg_runtime_WALKS","avg_runtime_BRANCH_FAST","avg_runtime_BRANCH","avg_runtime_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-SVM","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_runtime_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-SVM","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_SCALE"
1,4.88697e-05,3.5933e-05,0.000168544,4.06488e-05,5.38765e-05,0.000717751,0.000140541,0.013112,0.0095646,0.00949657,0.000133107,0.000260528,0.000196518,0.000439034,0.0297479,0.0105905,0.0105281
4,4.92648e-05,2.68698e-05,0.000163109,2.9045e-05,3.85951e-05,0.000443383,0.000117893,0.00490274,0.00365099,0.00356074,7.63582e-05,0.000181485,0.000120085,0.000241565,0.0115659,0.00402779,0.00395919
7,3.71186e-05,2.7183e-05,0.000173826,2.97465e-05,3.85831e-05,0.000375686,0.000117483,0.00257728,0.00195217,0.00188776,7.12492e-05,0.000176773,0.000114613,0.000261176,0.00639064,0.00221018,0.00212737
10,3.53521e-05,2.73957e-05,0.000169786,3.16526e-05,3.82796e-05,0.00034624,0.000148035,0.00281615,0.00207279,0.00196834,7.35873e-05,0.000183482,9.83831e-05,0.00029949,0.00646954,0.00258182,0.0020359


==> data/S-ACYCLIC-dev.csv <==
num_labels,avg_runtime_BIPARTITE,avg_ub_BIPARTITE,deviation_BIPARTITE,avg_runtime_NODE,avg_ub_NODE,deviation_NODE,avg_runtime_WALKS,avg_ub_WALKS,deviation_WALKS,avg_runtime_BRANCH_FAST,avg_ub_BRANCH_FAST,deviation_BRANCH_FAST,avg_runtime_BRANCH,avg_ub_BRANCH,deviation_BRANCH,avg_runtime_SUBGRAPH,avg_ub_SUBGRAPH,deviation_SUBGRAPH,avg_runtime_BIPARTITE_ML__ML-DNN,avg_ub_BIPARTITE_ML__ML-DNN,deviation_BIPARTITE_ML__ML-DNN,avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,avg_runtime_RING__LED-GAMMA,avg_ub_RING__LED-GAMMA,deviation_RING__LED-GAMMA,avg_runtime_RING__LED-LSAPE_GREEDY,avg_ub_RING__LED-LSAPE_GREEDY,deviation_RING__LED-LSAPE_GREEDY,avg_runtime_RING__LED-LSAPE_OPTIMAL,avg_ub_RING__LED-LSAPE_OPTIMAL,deviation_RING__LED-LSAPE_OPTIMAL,avg_runtime_RING_ML__ML-DNN,avg_ub_RING_ML__ML-DNN,deviation_RING_ML__ML-DNN,avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD
3,0.00010662200000000001,16.9508,24.15894524812306,7.71782e-05,18.0305,8.93377155354705,0.00014350299999999998,16.7691,1.31284814944599,0.000104485,16.9468,24.129646584874564,0.000108176,16.9468,24.129646584874564,0.000298632,18.0452,9.022583646491631,0.000464263,27.0169,63.2263560458681,0.00620645,20.2044,22.0676905230851,5.84325e-05,16.5518,11.23640358908625,8.04234e-05,19.7507,19.326598919754897,9.116110000000001e-05,16.5772,11.422450100714165,0.000528037,26.5607,60.4701603450984,0.00969382,20.2044,22.0676905230851
5,0.000109959,24.9649,8.555314948646373,9.54457e-05,25.7058,4.7800726365604005,0.000124906,25.0821,2.2377930224879803,0.000106367,25.0188,8.78968926922174,0.00011198299999999999,25.0188,8.78968926922174,0.000312134,25.7213,4.84325258528273,0.000494986,46.8889,91.12505146108731,0.00667585,38.1079,55.332591478451604,4.0840700000000004e-05,24.5331,6.677711393461879,7.27796e-05,43.4057,76.9270903391744,7.6794e-05,24.5623,6.804682268430351,0.000622909,46.6154,90.0102310755673,0.010169899999999999,38.1079,55.332591478451604
7,0.000113689,27.9788,6.625711694270615,9.72608e-05,28.7433,4.38709583698017,0.000139786,27.9056,1.3448191957233102,0.000110528,28.0522,6.9054351719880085,0.000113613,28.0522,6.9054351719880085,0.000310392,28.7718,4.490599339756599,0.000393887,48.2574,75.2564889432837,0.00672672,41.2992,49.986381118055704,4.05803e-05,27.5713,5.072750969885897,7.91333e-05,45.5686,65.491569004151,7.64292e-05,27.5353,4.9355568936212295,0.000630557,44.306999999999995,60.9098139479141,0.0101802,41.2992,49.986381118055704
9,0.00010877200000000001,31.4778,6.514125612888151,9.18271e-05,32.2723,3.86162639512881,0.000153791,31.1727,0.322794505734995,0.000106922,31.5123,6.630866215269665,0.00011098700000000001,31.5123,6.630866215269665,0.000306478,32.3336,4.05890758357899,0.000396761,50.2839,61.8281819235077,0.00651015,43.1596,38.9001171457628,4.3327299999999994e-05,31.0894,5.199863295062717,7.49089e-05,46.9811,51.19881309457911,7.897359999999999e-05,31.0724,5.142338940266022,0.000754708,47.4497,52.706903876108704,0.00999237,43.1596,38.9001171457628


==> data/S-MAO-dev.csv <==
num_labels,avg_runtime_BIPARTITE,avg_ub_BIPARTITE,deviation_BIPARTITE,avg_runtime_NODE,avg_ub_NODE,deviation_NODE,avg_runtime_WALKS,avg_ub_WALKS,deviation_WALKS,avg_runtime_BRANCH_FAST,avg_ub_BRANCH_FAST,deviation_BRANCH_FAST,avg_runtime_BRANCH,avg_ub_BRANCH,deviation_BRANCH,avg_runtime_SUBGRAPH,avg_ub_SUBGRAPH,deviation_SUBGRAPH,avg_runtime_BIPARTITE_ML__ML-DNN,avg_ub_BIPARTITE_ML__ML-DNN,deviation_BIPARTITE_ML__ML-DNN,avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,avg_runtime_RING__LED-GAMMA,avg_ub_RING__LED-GAMMA,deviation_RING__LED-GAMMA,avg_runtime_RING__LED-LSAPE_GREEDY,avg_ub_RING__LED-LSAPE_GREEDY,deviation_RING__LED-LSAPE_GREEDY,avg_runtime_RING__LED-LSAPE_OPTIMAL,avg_ub_RING__LED-LSAPE_OPTIMAL,deviation_RING__LED-LSAPE_OPTIMAL,avg_runtime_RING_ML__ML-DNN,avg_ub_RING_ML__ML-DNN,deviation_RING_ML__ML-DNN,avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD
3,0.000291504,28.1974,46.425233159545506,0.000180015,21.0797,7.21253611099808,0.000572822,31.838,61.9298531147007,0.00025369,28.0788,45.80935961614357,0.000273833,28.0788,45.80935961614357,0.00127795,25.8194,31.3189160597307,0.00146848,64.217,226.61126256255798,0.056384699999999996,23.5556,19.8051023314481,0.000164784,19.6616,2.0999937685644796,0.000351381,20.7203,5.38460755991375,0.000445242,19.7065,2.3331533140851075,0.00410386,65.1498,231.355535663425,0.129169,23.5556,19.8051023314481
5,0.000373475,53.4623,20.89279536167912,0.00019965,54.2846,6.22523398684625,0.000484695,52.5708,2.8716345128396803,0.00034150699999999995,53.5891,21.17952463542644,0.000353201,53.5837,21.16731376730155,0.00123933,54.2065,6.0724062829602,0.00143283,111.686,118.549487019429,0.0622052,85.6319,67.5662824122904,0.000132991,51.1033,15.558455008604128,0.000466192,89.7956,75.7138971455855,0.000374505,51.1545,15.674232128603045,0.00319858,85.6319,67.5662824122904,0.194825,85.6319,67.5662824122904
7,0.00037165900000000004,57.7158,17.665599063825802,0.000206662,58.6109,6.80957535599608,0.000535491,55.5473,1.22662380499396,0.000359925,57.7752,17.786698253032064,0.00036885199999999997,57.7833,17.803211778832917,0.00128531,58.3656,6.36255289370961,0.00208298,116.27600000000001,111.895572053898,0.0620818,90.8498,65.5601357286302,0.00014079,54.9281,11.982295869375974,0.000479159,94.5667,72.3336285540381,0.000372985,54.8742,11.872409568059178,0.00131633,90.8498,65.5601357286302,0.192403,90.8498,65.5601357286302
9,0.00035210000000000005,65.6208,14.840735237755226,0.00021424,66.6965,5.781156326425741,0.000631236,63.1988,0.233777521196988,0.000332844,65.5587,14.732056135119098,0.00033746,65.5641,14.741506491870057,0.00126779,66.7208,5.819696311263501,0.0008113160000000001,119.415,89.3930983292996,0.060113400000000004,95.1006,50.8302749819988,0.000134541,63.17,10.551673325668041,0.000468076,97.669,54.9037769185141,0.00036470599999999996,63.0514,10.344115490359759,0.00099165,95.274,51.1052887009646,0.19539,95.1006,50.8302749819988


==> data/S-MOL-dev.csv <==
num_labels,avg_runtime_BIPARTITE,avg_ub_BIPARTITE,deviation_BIPARTITE,avg_runtime_NODE,avg_ub_NODE,deviation_NODE,avg_runtime_WALKS,avg_ub_WALKS,deviation_WALKS,avg_runtime_BRANCH_FAST,avg_ub_BRANCH_FAST,deviation_BRANCH_FAST,avg_runtime_BRANCH,avg_ub_BRANCH,deviation_BRANCH,avg_runtime_SUBGRAPH,avg_ub_SUBGRAPH,deviation_SUBGRAPH,avg_runtime_BIPARTITE_ML__ML-DNN,avg_ub_BIPARTITE_ML__ML-DNN,deviation_BIPARTITE_ML__ML-DNN,avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,avg_runtime_RING__LED-GAMMA,avg_ub_RING__LED-GAMMA,deviation_RING__LED-GAMMA,avg_runtime_RING__LED-LSAPE_GREEDY,avg_ub_RING__LED-LSAPE_GREEDY,deviation_RING__LED-LSAPE_GREEDY,avg_runtime_RING__LED-LSAPE_OPTIMAL,avg_ub_RING__LED-LSAPE_OPTIMAL,deviation_RING__LED-LSAPE_OPTIMAL,avg_runtime_RING_ML__ML-DNN,avg_ub_RING_ML__ML-DNN,deviation_RING_ML__ML-DNN,avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD,deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD
1,0.000182762,13.0293,81.03793247186326,0.000100764,14.081,19.0530543225534,0.000525379,14.0332,18.6489114352145,0.000133115,13.0375,81.15186883423648,0.00016973099999999998,13.0375,81.15186883423648,0.00107466,14.755,24.751638131473303,0.000527887,17.3149,46.3952652716128,0.0111208,14.0857,19.092792221517602,7.99173e-05,11.8275,44.33930804501877,0.000470473,12.645999999999999,6.920312830268441,0.000437554,11.9032,45.39113519522023,0.00086452,16.535999999999998,39.8097653772987,0.0171115,14.0857,19.092792221517602
4,0.000210557,26.5189,14.919332122845708,0.00012217899999999998,27.4939,5.947068661225551,0.00023046200000000002,26.1211,0.657017564141087,0.000176264,26.5677,15.130806332092503,0.000221917,26.5677,15.130806332092503,0.000988137,27.7119,6.78712630921828,0.00033945199999999996,56.5911,118.072414510647,0.0135695,44.7296,72.364415466309,5.88517e-05,26.0071,12.701453018490996,0.00035643,49.8206,91.9824589797538,0.00037408300000000004,25.9506,12.456610952457309,0.00146279,44.7799,72.5582452814193,0.018719,44.7296,72.364415466309
7,0.000205778,33.2599,9.591058713437967,0.000129326,34.1877,5.09655761793801,0.00025481799999999997,32.9382,1.25546422049936,0.00017161799999999998,33.2815,9.6622305109542,0.00021365099999999998,33.2815,9.6622305109542,0.000985947,34.4803,5.99604055358471,0.00058925,60.073,84.67067119994591,0.013477200000000002,51.6414,58.751052880743195,6.18376e-05,32.5298,7.185386057576672,0.000377359,55.3864,70.2635737078002,0.000425187,32.5562,7.2723738100965,0.00104582,60.222,85.12871274954041,0.0186463,51.6414,58.751052880743195
10,0.000203663,37.5992,8.106118763998763,0.000127496,38.5174,4.49222088086487,0.000293539,37.0406,0.485872794107669,0.000177868,37.6197,8.165060854114026,0.000206191,37.6197,8.165060854114026,0.000956668,38.8309,5.34270173487243,0.000588026,62.3611,69.1767833647573,0.0135004,54.75,48.52895297261371,6.30315e-05,36.8615,5.985066087021532,0.000368547,57.9672,57.2567584064674,0.000384325,36.8764,6.027906923251646,0.00145365,54.7901,48.637738561914205,0.0185733,54.75,48.52895297261371


==> data/S-MOL_NL01__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,13.0293,0.000182762,1
NODE__C-NONE,10,10,14.081,0.000100764,1
WALKS__C-NONE,10,10,14.0332,0.000525379,1
BRANCH_FAST__C-NONE,10,10,13.0375,0.000133115,1
BRANCH__C-NONE,10,10,13.0375,0.000169731,1
SUBGRAPH__C-NONE,10,10,14.755,0.00107466,1
BIPARTITE_ML__C-NONE__ML-DNN,10,10,17.3149,0.000527887,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,14.0857,0.0111208,1
RING__C-NONE__LED-GAMMA,10,10,11.8275,7.99173e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,10,12.646,0.000470473,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,11.9032,0.000437554,1
RING_ML__C-NONE__ML-DNN,10,10,16.536,0.00086452,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,14.0857,0.0171115,1


==> data/S-MOL_NL01__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.000182762,13.0293,10.1610653138871,0.000100764,14.081,19.0530543225534,0.000525379,14.0332,18.6489114352145,0.000133115,13.0375,10.2303952652716,0.000169731,13.0375,10.2303952652716,0.00107466,14.755,24.7516381314733,0.000527887,17.3149,46.3952652716128,0.0111208,14.0857,19.0927922215176,7.99173e-05,11.8275,0,0.000470473,12.646,6.92031283026844,0.000437554,11.9032,0.640033819488475,0.00086452,16.536,39.8097653772987,0.0171115,14.0857,19.0927922215176


==> data/S-MOL_NL04__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,26.5189,0.000210557,1
NODE__C-NONE,10,10,27.4939,0.000122179,1
WALKS__C-NONE,10,10,26.1211,0.000230462,1
BRANCH_FAST__C-NONE,10,10,26.5677,0.000176264,1
BRANCH__C-NONE,10,10,26.5677,0.000221917,1
SUBGRAPH__C-NONE,10,10,27.7119,0.000988137,1
BIPARTITE_ML__C-NONE__ML-DNN,10,10,56.5911,0.000339452,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,44.7296,0.0135695,1
RING__C-NONE__LED-GAMMA,10,10,26.0071,5.88517e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,10,49.8206,0.00035643,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,25.9506,0.000374083,1
RING_ML__C-NONE__ML-DNN,10,10,44.7799,0.00146279,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,44.7296,0.018719,1


==> data/S-MOL_NL04__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.000210557,26.5189,2.18993009795533,0.000122179,27.4939,5.94706866122555,0.000230462,26.1211,0.657017564141087,0.000176264,26.5677,2.37797969989132,0.000221917,26.5677,2.37797969989132,0.000988137,27.7119,6.78712630921828,0.000339452,56.5911,118.072414510647,0.0135695,44.7296,72.364415466309,5.88517e-05,26.0071,0.217721362897196,0.00035643,49.8206,91.9824589797538,0.000374083,25.9506,0,0.00146279,44.7799,72.5582452814193,0.018719,44.7296,72.364415466309


==> data/S-MOL_NL07__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,33.2599,0.000205778,1
NODE__C-NONE,10,10,34.1877,0.000129326,1
WALKS__C-NONE,10,10,32.9382,0.000254818,1
BRANCH_FAST__C-NONE,10,10,33.2815,0.000171618,1
BRANCH__C-NONE,10,10,33.2815,0.000213651,1
SUBGRAPH__C-NONE,10,10,34.4803,0.000985947,1
BIPARTITE_ML__C-NONE__ML-DNN,10,10,60.073,0.00058925,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,51.6414,0.0134772,1
RING__C-NONE__LED-GAMMA,10,10,32.5298,6.18376e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,10,55.3864,0.000377359,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,32.5562,0.000425187,1
RING_ML__C-NONE__ML-DNN,10,10,60.222,0.00104582,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,51.6414,0.0186463,1


==> data/S-MOL_NL07__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.000205778,33.2599,2.24440359301318,0.000129326,34.1877,5.09655761793801,0.000254818,32.9382,1.25546422049936,0.000171618,33.2815,2.31080424718258,0.000213651,33.2815,2.31080424718258,0.000985947,34.4803,5.99604055358471,0.00058925,60.073,84.6706711999459,0.0134772,51.6414,58.7510528807432,6.18376e-05,32.5298,0,0.000377359,55.3864,70.2635737078002,0.000425187,32.5562,0.0811563550959284,0.00104582,60.222,85.1287127495404,0.0186463,51.6414,58.7510528807432


==> data/S-MOL_NL10__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
34.7799,0.0202661,1


==> data/S-MOL_NL10__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,37.5992,0.000203663,1
NODE__C-NONE,10,10,38.5174,0.000127496,1
WALKS__C-NONE,10,10,37.0406,0.000293539,1
BRANCH_FAST__C-NONE,10,10,37.6197,0.000177868,1
BRANCH__C-NONE,10,10,37.6197,0.000206191,1
SUBGRAPH__C-NONE,10,10,38.8309,0.000956668,1
BIPARTITE_ML__C-NONE__ML-DNN,10,10,62.3611,0.000588026,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,54.75,0.0135004,1
RING__C-NONE__LED-GAMMA,10,10,36.8615,6.30315e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,10,57.9672,0.000368547,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,36.8764,0.000384325,1
RING_ML__C-NONE__ML-DNN,10,10,54.7901,0.00145365,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,54.75,0.0185733,1


==> data/S-MOL_NL10__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.000203663,37.5992,2.00127504306662,0.000127496,38.5174,4.49222088086487,0.000293539,37.0406,0.485872794107669,0.000177868,37.6197,2.05688862363171,0.000206191,37.6197,2.05688862363171,0.000956668,38.8309,5.34270173487243,0.000588026,62.3611,69.1767833647573,0.0135004,54.75,48.5289529726137,6.30315e-05,36.8615,0,0.000368547,57.9672,57.2567584064674,0.000384325,36.8764,0.0404215780692518,0.00145365,54.7901,48.6377385619142,0.0185733,54.75,48.5289529726137


==> data/S-MOL_NL1__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
7.197,0.0587844,1


==> data/S-MOL_NL4__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
23.0761,0.0304257,1


==> data/S-MOL_NL7__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
30.3491,0.022292,1


==> data/S-MOL__RESULTS_T10_S10.csv <==
"num_labels","avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
1,0.000182762,13.0293,10.1610653138871,0.000100764,14.081,19.0530543225534,0.000525379,14.0332,18.6489114352145,0.000133115,13.0375,10.2303952652716,0.000169731,13.0375,10.2303952652716,0.00107466,14.755,24.7516381314733,0.000527887,17.3149,46.3952652716128,0.0111208,14.0857,19.0927922215176,7.99173e-05,11.8275,0,0.000470473,12.646,6.92031283026844,0.000437554,11.9032,0.640033819488475,0.00086452,16.536,39.8097653772987,0.0171115,14.0857,19.0927922215176
4,0.000210557,26.5189,2.18993009795533,0.000122179,27.4939,5.94706866122555,0.000230462,26.1211,0.657017564141087,0.000176264,26.5677,2.37797969989132,0.000221917,26.5677,2.37797969989132,0.000988137,27.7119,6.78712630921828,0.000339452,56.5911,118.072414510647,0.0135695,44.7296,72.364415466309,5.88517e-05,26.0071,0.217721362897196,0.00035643,49.8206,91.9824589797538,0.000374083,25.9506,0,0.00146279,44.7799,72.5582452814193,0.018719,44.7296,72.364415466309
7,0.000205778,33.2599,2.24440359301318,0.000129326,34.1877,5.09655761793801,0.000254818,32.9382,1.25546422049936,0.000171618,33.2815,2.31080424718258,0.000213651,33.2815,2.31080424718258,0.000985947,34.4803,5.99604055358471,0.00058925,60.073,84.6706711999459,0.0134772,51.6414,58.7510528807432,6.18376e-05,32.5298,0,0.000377359,55.3864,70.2635737078002,0.000425187,32.5562,0.0811563550959284,0.00104582,60.222,85.1287127495404,0.0186463,51.6414,58.7510528807432
10,0.000203663,37.5992,2.00127504306662,0.000127496,38.5174,4.49222088086487,0.000293539,37.0406,0.485872794107669,0.000177868,37.6197,2.05688862363171,0.000206191,37.6197,2.05688862363171,0.000956668,38.8309,5.34270173487243,0.000588026,62.3611,69.1767833647573,0.0135004,54.75,48.5289529726137,6.30315e-05,36.8615,0,0.000368547,57.9672,57.2567584064674,0.000384325,36.8764,0.0404215780692518,0.00145365,54.7901,48.6377385619142,0.0185733,54.75,48.5289529726137

==> data/S-acyclic_NL03__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,16.9508,0.000106622,1
NODE__C-NONE,10,10,18.0305,7.71782e-05,1
WALKS__C-NONE,10,10,16.7691,0.000143503,1
BRANCH_FAST__C-NONE,10,10,16.9468,0.000104485,1
BRANCH__C-NONE,10,10,16.9468,0.000108176,1
SUBGRAPH__C-NONE,10,10,18.0452,0.000298632,1
BIPARTITE_ML__C-NONE__ML-DNN,10,10,27.0169,0.000464263,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,20.2044,0.00620645,1
RING__C-NONE__LED-GAMMA,10,10,16.5518,5.84325e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,10,19.7507,8.04234e-05,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,16.5772,9.11611e-05,1
RING_ML__C-NONE__ML-DNN,10,10,26.5607,0.000528037,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,20.2044,0.00969382,1


==> data/S-acyclic_NL05__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,24.9649,0.000109959,1
NODE__C-NONE,10,10,25.7058,9.54457e-05,1
WALKS__C-NONE,10,10,25.0821,0.000124906,1
BRANCH_FAST__C-NONE,10,10,25.0188,0.000106367,1
BRANCH__C-NONE,10,10,25.0188,0.000111983,1
SUBGRAPH__C-NONE,10,10,25.7213,0.000312134,1
BIPARTITE_ML__C-NONE__ML-DNN,10,10,46.8889,0.000494986,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,38.1079,0.00667585,1
RING__C-NONE__LED-GAMMA,10,10,24.5331,4.08407e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,10,43.4057,7.27796e-05,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,24.5623,7.6794e-05,1
RING_ML__C-NONE__ML-DNN,10,10,46.6154,0.000622909,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,38.1079,0.0101699,1


==> data/S-acyclic_NL05__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.000109959,24.9649,1.76007108763262,9.54457e-05,25.7058,4.7800726365604,0.000124906,25.0821,2.23779302248798,0.000106367,25.0188,1.97977426415739,0.000111983,25.0188,1.97977426415739,0.000312134,25.7213,4.84325258528273,0.000494986,46.8889,91.1250514610873,0.00667585,38.1079,55.3325914784516,4.08407e-05,24.5331,0,7.27796e-05,43.4057,76.9270903391744,7.6794e-05,24.5623,0.119022871141435,0.000622909,46.6154,90.0102310755673,0.0101699,38.1079,55.3325914784516


==> data/S-acyclic_NL07__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,27.9788,0.000113689,1
NODE__C-NONE,10,10,28.7433,9.72608e-05,1
WALKS__C-NONE,10,10,27.9056,0.000139786,1
BRANCH_FAST__C-NONE,10,10,28.0522,0.000110528,1
BRANCH__C-NONE,10,10,28.0522,0.000113613,1
SUBGRAPH__C-NONE,10,10,28.7718,0.000310392,1
BIPARTITE_ML__C-NONE__ML-DNN,10,10,48.2574,0.000393887,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,41.2992,0.00672672,1
RING__C-NONE__LED-GAMMA,10,10,27.5713,4.05803e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,10,45.5686,7.91333e-05,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,27.5353,7.64292e-05,1
RING_ML__C-NONE__ML-DNN,10,10,44.307,0.000630557,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,41.2992,0.0101802,1


==> data/S-acyclic_NL07__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.000113689,27.9788,1.61065977127542,9.72608e-05,28.7433,4.38709583698017,0.000139786,27.9056,1.34481919572331,0.000110528,28.0522,1.87722668719789,0.000113613,28.0522,1.87722668719789,0.000310392,28.7718,4.4905993397566,0.000393887,48.2574,75.2564889432837,0.00672672,41.2992,49.9863811180557,4.05803e-05,27.5713,0.130741266664977,7.91333e-05,45.5686,65.491569004151,7.64292e-05,27.5353,0,0.000630557,44.307,60.9098139479141,0.0101802,41.2992,49.9863811180557


==> data/S-acyclic_NL09__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,31.4778,0.000108772,1
NODE__C-NONE,10,10,32.2723,9.18271e-05,1
WALKS__C-NONE,10,10,31.1727,0.000153791,1
BRANCH_FAST__C-NONE,10,10,31.5123,0.000106922,1
BRANCH__C-NONE,10,10,31.5123,0.000110987,1
SUBGRAPH__C-NONE,10,10,32.3336,0.000306478,1
BIPARTITE_ML__C-NONE__ML-DNN,10,10,50.2839,0.000396761,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,43.1596,0.00651015,1
RING__C-NONE__LED-GAMMA,10,10,31.0894,4.33273e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,10,46.9811,7.49089e-05,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,31.0724,7.89736e-05,1
RING_ML__C-NONE__ML-DNN,10,10,47.4497,0.000754708,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,43.1596,0.00999237,1


==> data/S-acyclic_NL09__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.000108772,31.4778,1.30469484172449,9.18271e-05,32.2723,3.86162639512881,0.000153791,31.1727,0.322794505734995,0.000106922,31.5123,1.41572585316873,0.000110987,31.5123,1.41572585316873,0.000306478,32.3336,4.05890758357899,0.000396761,50.2839,61.8281819235077,0.00651015,43.1596,38.9001171457628,4.33273e-05,31.0894,0.0547109331754323,7.49089e-05,46.9811,51.1988130945791,7.89736e-05,31.0724,0,0.000754708,47.4497,52.7069038761087,0.00999237,43.1596,38.9001171457628


==> data/S-acyclic_NL3__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
13.6525,0.0308305,1


==> data/S-acyclic_NL5__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
22.9974,0.0153473,1


==> data/S-acyclic_NL7__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
26.2402,0.0128236,1


==> data/S-acyclic_NL9__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
29.5527,0.0124985,1


==> data/S-acyclic__RESULTS_T10_S10.csv <==
"num_labels","avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
3,0.000106622,16.9508,2.41061395135273,7.71782e-05,18.0305,8.93377155354705,0.000143503,16.7691,1.31284814944599,0.000104485,16.9468,2.38644739544943,0.000108176,16.9468,2.38644739544943,0.000298632,18.0452,9.02258364649163,0.000464263,27.0169,63.2263560458681,0.00620645,20.2044,22.0676905230851,5.84325e-05,16.5518,0,8.04234e-05,19.7507,19.3265989197549,9.11611e-05,16.5772,0.15345762998587,0.000528037,26.5607,60.4701603450984,0.00969382,20.2044,22.0676905230851
5,0.000109959,24.9649,1.76007108763262,9.54457e-05,25.7058,4.7800726365604,0.000124906,25.0821,2.23779302248798,0.000106367,25.0188,1.97977426415739,0.000111983,25.0188,1.97977426415739,0.000312134,25.7213,4.84325258528273,0.000494986,46.8889,91.1250514610873,0.00667585,38.1079,55.3325914784516,4.08407e-05,24.5331,0,7.27796e-05,43.4057,76.9270903391744,7.6794e-05,24.5623,0.119022871141435,0.000622909,46.6154,90.0102310755673,0.0101699,38.1079,55.3325914784516
7,0.000113689,27.9788,1.61065977127542,9.72608e-05,28.7433,4.38709583698017,0.000139786,27.9056,1.34481919572331,0.000110528,28.0522,1.87722668719789,0.000113613,28.0522,1.87722668719789,0.000310392,28.7718,4.4905993397566,0.000393887,48.2574,75.2564889432837,0.00672672,41.2992,49.9863811180557,4.05803e-05,27.5713,0.130741266664977,7.91333e-05,45.5686,65.491569004151,7.64292e-05,27.5353,0,0.000630557,44.307,60.9098139479141,0.0101802,41.2992,49.9863811180557
9,0.000108772,31.4778,1.30469484172449,9.18271e-05,32.2723,3.86162639512881,0.000153791,31.1727,0.322794505734995,0.000106922,31.5123,1.41572585316873,0.000110987,31.5123,1.41572585316873,0.000306478,32.3336,4.05890758357899,0.000396761,50.2839,61.8281819235077,0.00651015,43.1596,38.9001171457628,4.33273e-05,31.0894,0.0547109331754323,7.49089e-05,46.9811,51.1988130945791,7.89736e-05,31.0724,0,0.000754708,47.4497,52.7069038761087,0.00999237,43.1596,38.9001171457628


==> data/S-mao_NL03__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,28.1974,0.000291504,0.666667
NODE__C-NONE,10,10,21.0797,0.000180015,0.666667
WALKS__C-NONE,10,10,31.838,0.000572822,0.722222
BRANCH_FAST__C-NONE,10,10,28.0788,0.00025369,0.666667
BRANCH__C-NONE,10,10,28.0788,0.000273833,0.666667
SUBGRAPH__C-NONE,10,10,25.8194,0.00127795,0.555556
BIPARTITE_ML__C-NONE__ML-DNN,10,10,64.217,0.00146848,0.722222
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,23.5556,0.0563847,0.722222
RING__C-NONE__LED-GAMMA,10,10,19.6616,0.000164784,0.777778
RING__C-NONE__LED-LSAPE_GREEDY,10,10,20.7203,0.000351381,0.611111
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,19.7065,0.000445242,0.722222
RING_ML__C-NONE__ML-DNN,10,10,65.1498,0.00410386,0.388889
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,23.5556,0.129169,0.722222


==> data/S-mao_NL05__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,53.4623,0.000373475,0.611111
NODE__C-NONE,10,10,54.2846,0.00019965,0.611111
WALKS__C-NONE,10,10,52.5708,0.000484695,0.666667
BRANCH_FAST__C-NONE,10,10,53.5891,0.000341507,0.611111
BRANCH__C-NONE,10,10,53.5837,0.000353201,0.611111
SUBGRAPH__C-NONE,10,10,54.2065,0.00123933,0.722222
BIPARTITE_ML__C-NONE__ML-DNN,10,10,111.686,0.00143283,0.388889
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,85.6319,0.0622052,0.333333
RING__C-NONE__LED-GAMMA,10,10,51.1033,0.000132991,0.666667
RING__C-NONE__LED-LSAPE_GREEDY,10,10,89.7956,0.000466192,0.388889
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,51.1545,0.000374505,0.611111
RING_ML__C-NONE__ML-DNN,10,10,85.6319,0.00319858,0.333333
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,85.6319,0.194825,0.333333


==> data/S-mao_NL05__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.000373475,53.4623,4.61614024925984,0.00019965,54.2846,6.22523398684625,0.000484695,52.5708,2.87163451283968,0.000341507,53.5891,4.86426512573553,0.000353201,53.5837,4.85369829345659,0.00123933,54.2065,6.0724062829602,0.00143283,111.686,118.549487019429,0.0622052,85.6319,67.5662824122904,0.000132991,51.1033,0,0.000466192,89.7956,75.7138971455855,0.000374505,51.1545,0.100189224570627,0.00319858,85.6319,67.5662824122904,0.194825,85.6319,67.5662824122904


==> data/S-mao_NL07__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,57.7158,0.000371659,0.722222
NODE__C-NONE,10,10,58.6109,0.000206662,0.611111
WALKS__C-NONE,10,10,55.5473,0.000535491,0.5
BRANCH_FAST__C-NONE,10,10,57.7752,0.000359925,0.666667
BRANCH__C-NONE,10,10,57.7833,0.000368852,0.666667
SUBGRAPH__C-NONE,10,10,58.3656,0.00128531,0.666667
BIPARTITE_ML__C-NONE__ML-DNN,10,10,116.276,0.00208298,0.555556
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,90.8498,0.0620818,0.444444
RING__C-NONE__LED-GAMMA,10,10,54.9281,0.00014079,0.611111
RING__C-NONE__LED-LSAPE_GREEDY,10,10,94.5667,0.000479159,0.555556
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,54.8742,0.000372985,0.666667
RING_ML__C-NONE__ML-DNN,10,10,90.8498,0.00131633,0.444444
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,90.8498,0.192403,0.444444


==> data/S-mao_NL07__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.000371659,57.7158,5.17838984440775,0.000206662,58.6109,6.80957535599608,0.000535491,55.5473,1.22662380499396,0.000359925,57.7752,5.28663743617218,0.000368852,57.7833,5.30139847141279,0.00128531,58.3656,6.36255289370961,0.00208298,116.276,111.895572053898,0.0620818,90.8498,65.5601357286302,0.00014079,54.9281,0.0982246666010597,0.000479159,94.5667,72.3336285540381,0.000372985,54.8742,0,0.00131633,90.8498,65.5601357286302,0.192403,90.8498,65.5601357286302


==> data/S-mao_NL09__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,10,10,65.6208,0.0003521,0.611111
NODE__C-NONE,10,10,66.6965,0.00021424,0.777778
WALKS__C-NONE,10,10,63.1988,0.000631236,0.666667
BRANCH_FAST__C-NONE,10,10,65.5587,0.000332844,0.555556
BRANCH__C-NONE,10,10,65.5641,0.00033746,0.555556
SUBGRAPH__C-NONE,10,10,66.7208,0.00126779,0.666667
BIPARTITE_ML__C-NONE__ML-DNN,10,10,119.415,0.000811316,0.611111
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,95.1006,0.0601134,0.611111
RING__C-NONE__LED-GAMMA,10,10,63.17,0.000134541,0.5
RING__C-NONE__LED-LSAPE_GREEDY,10,10,97.669,0.000468076,0.5
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,63.0514,0.000364706,0.444444
RING_ML__C-NONE__ML-DNN,10,10,95.274,0.00099165,0.611111
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,95.1006,0.19539,0.611111


==> data/S-mao_NL09__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
0.0003521,65.6208,4.07508794412178,0.00021424,66.6965,5.78115632642574,0.000631236,63.1988,0.233777521196988,0.000332844,65.5587,3.9765968717586,0.00033746,65.5641,3.98516131283365,0.00126779,66.7208,5.8196963112635,0.000811316,119.415,89.3930983292996,0.0601134,95.1006,50.8302749819988,0.000134541,63.17,0.188100502130009,0.000468076,97.669,54.9037769185141,0.000364706,63.0514,0,0.00099165,95.274,51.1052887009646,0.19539,95.1006,50.8302749819988


==> data/S-mao_NL3__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
19.2572,0.154333,0.777778


==> data/S-mao_NL5__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
44.2229,0.119947,0.722222


==> data/S-mao_NL7__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
49.0507,0.0811593,0.611111


==> data/S-mao_NL9__IPFP.csv <==
avg_ub,avg_runtime,avg_classification_ratio
57.1407,0.0765661,0.611111


==> data/S-mao__RESULTS_T10_S10.csv <==
"num_labels","avg_runtime_BIPARTITE","avg_ub_BIPARTITE","deviation_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","deviation_NODE","avg_runtime_WALKS","avg_ub_WALKS","deviation_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","deviation_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","deviation_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","deviation_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","deviation_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","deviation_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","deviation_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","deviation_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","deviation_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","deviation_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
3,0.000291504,28.1974,43.4135573910567,0.000180015,21.0797,7.21253611099808,0.000572822,31.838,61.9298531147007,0.00025369,28.0788,42.810351141311,0.000273833,28.0788,42.810351141311,0.00127795,25.8194,31.3189160597307,0.00146848,64.217,226.611262562558,0.0563847,23.5556,19.8051023314481,0.000164784,19.6616,0,0.000351381,20.7203,5.38460755991375,0.000445242,19.7065,0.228363917483818,0.00410386,65.1498,231.355535663425,0.129169,23.5556,19.8051023314481
5,0.000373475,53.4623,4.61614024925984,0.00019965,54.2846,6.22523398684625,0.000484695,52.5708,2.87163451283968,0.000341507,53.5891,4.86426512573553,0.000353201,53.5837,4.85369829345659,0.00123933,54.2065,6.0724062829602,0.00143283,111.686,118.549487019429,0.0622052,85.6319,67.5662824122904,0.000132991,51.1033,0,0.000466192,89.7956,75.7138971455855,0.000374505,51.1545,0.100189224570627,0.00319858,85.6319,67.5662824122904,0.194825,85.6319,67.5662824122904
7,0.000371659,57.7158,5.17838984440775,0.000206662,58.6109,6.80957535599608,0.000535491,55.5473,1.22662380499396,0.000359925,57.7752,5.28663743617218,0.000368852,57.7833,5.30139847141279,0.00128531,58.3656,6.36255289370961,0.00208298,116.276,111.895572053898,0.0620818,90.8498,65.5601357286302,0.00014079,54.9281,0.0982246666010597,0.000479159,94.5667,72.3336285540381,0.000372985,54.8742,0,0.00131633,90.8498,65.5601357286302,0.192403,90.8498,65.5601357286302
9,0.0003521,65.6208,4.07508794412178,0.00021424,66.6965,5.78115632642574,0.000631236,63.1988,0.233777521196988,0.000332844,65.5587,3.9765968717586,0.00033746,65.5641,3.98516131283365,0.00126779,66.7208,5.8196963112635,0.000811316,119.415,89.3930983292996,0.0601134,95.1006,50.8302749819988,0.000134541,63.17,0.188100502130009,0.000468076,97.669,54.9037769185141,0.000364706,63.0514,0,0.00099165,95.274,51.1052887009646,0.19539,95.1006,50.8302749819988


==> data/alkane__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,1,1,9.32283,6.17366e-05,1
BIPARTITE__C-PAGERANK,1,1,8.75617,6.46938e-05,1
BIPARTITE__C-NONE,1,4,8.622,9.53096e-05,1
BIPARTITE__C-PAGERANK,1,4,8.09833,0.000144283,1
BIPARTITE__C-NONE,1,7,8.21367,0.000123948,1
BIPARTITE__C-PAGERANK,1,7,7.79033,0.000200775,1
BIPARTITE__C-NONE,1,10,7.93533,0.000167071,1
BIPARTITE__C-PAGERANK,1,10,7.57967,0.000263825,1
BIPARTITE__C-NONE,4,1,9.32283,7.48455e-05,1
BIPARTITE__C-PAGERANK,4,1,8.75617,8.1403e-05,1
BIPARTITE__C-NONE,4,4,8.622,0.000113489,1
BIPARTITE__C-PAGERANK,4,4,8.09833,0.000165782,1
BIPARTITE__C-NONE,4,7,8.21367,0.000140972,1
BIPARTITE__C-PAGERANK,4,7,7.79033,0.000224607,1
BIPARTITE__C-NONE,4,10,7.93533,0.000181505,1
BIPARTITE__C-PAGERANK,4,10,7.57967,0.000295097,1
BIPARTITE__C-NONE,7,1,9.32283,5.30857e-05,1
BIPARTITE__C-PAGERANK,7,1,8.75617,6.1617e-05,1
BIPARTITE__C-NONE,7,4,8.622,9.5919e-05,1
BIPARTITE__C-PAGERANK,7,4,8.09833,0.000159997,1
BIPARTITE__C-NONE,7,7,8.21367,0.000128946,1
BIPARTITE__C-PAGERANK,7,7,7.79033,0.000212586,1
BIPARTITE__C-NONE,7,10,7.93533,0.000161256,1
BIPARTITE__C-PAGERANK,7,10,7.57967,0.000281637,1
BIPARTITE__C-NONE,10,1,9.32283,4.33557e-05,1
BIPARTITE__C-PAGERANK,10,1,8.75617,5.10848e-05,1
BIPARTITE__C-NONE,10,4,8.622,8.3305e-05,1
BIPARTITE__C-PAGERANK,10,4,8.09833,0.00014256,1
BIPARTITE__C-NONE,10,7,8.21367,0.000117441,1
BIPARTITE__C-PAGERANK,10,7,7.79033,0.000205795,1
BIPARTITE__C-NONE,10,10,7.93533,0.000159538,1
BIPARTITE__C-PAGERANK,10,10,7.57967,0.000270111,1
NODE__C-NONE,1,1,5.7055,5.20034e-06,1
NODE__C-PAGERANK,1,1,5.68917,1.09383e-05,1
NODE__C-NONE,1,4,5.6775,3.48027e-05,1
NODE__C-PAGERANK,1,4,5.651,8.90272e-05,1
NODE__C-NONE,1,7,5.36483,5.75634e-05,1
NODE__C-PAGERANK,1,7,5.3415,0.000141635,1
NODE__C-NONE,1,10,5.31917,8.76992e-05,1
NODE__C-PAGERANK,1,10,5.29467,0.000195513,1
NODE__C-NONE,4,1,5.7055,7.30992e-06,1
NODE__C-PAGERANK,4,1,5.68917,1.44572e-05,1
NODE__C-NONE,4,4,5.6775,3.96794e-05,1
NODE__C-PAGERANK,4,4,5.651,9.60507e-05,1
NODE__C-NONE,4,7,5.36483,6.41572e-05,1
NODE__C-PAGERANK,4,7,5.3415,0.000151565,1
NODE__C-NONE,4,10,5.31917,9.40182e-05,1
NODE__C-PAGERANK,4,10,5.29467,0.000209372,1
NODE__C-NONE,7,1,5.7055,7.50368e-06,1
NODE__C-PAGERANK,7,1,5.68917,1.63439e-05,1
NODE__C-NONE,7,4,5.6775,3.92316e-05,1
NODE__C-PAGERANK,7,4,5.651,9.74134e-05,1
NODE__C-NONE,7,7,5.36483,6.33814e-05,1
NODE__C-PAGERANK,7,7,5.3415,0.000151595,1
NODE__C-NONE,7,10,5.31917,9.24716e-05,1
NODE__C-PAGERANK,7,10,5.29467,0.000208269,1
NODE__C-NONE,10,1,5.7055,8.22331e-06,1
NODE__C-PAGERANK,10,1,5.68917,1.77031e-05,1
NODE__C-NONE,10,4,5.6775,3.97482e-05,1
NODE__C-PAGERANK,10,4,5.651,9.7687e-05,1
NODE__C-NONE,10,7,5.36483,6.38229e-05,1
NODE__C-PAGERANK,10,7,5.3415,0.000152771,1
NODE__C-NONE,10,10,5.31917,9.27348e-05,1
NODE__C-PAGERANK,10,10,5.29467,0.000212806,1
WALKS__C-NONE,1,1,9.33,9.14424e-05,1
WALKS__C-PAGERANK,1,1,8.76017,0.000105069,1
WALKS__C-NONE,1,4,8.521,0.000136143,1
WALKS__C-PAGERANK,1,4,8.0265,0.000188872,1
WALKS__C-NONE,1,7,8.0755,0.000168519,1
WALKS__C-PAGERANK,1,7,7.68167,0.000242793,1
WALKS__C-NONE,1,10,7.7365,0.000191579,1
WALKS__C-PAGERANK,1,10,7.4185,0.000292184,1
WALKS__C-NONE,4,1,9.33,9.31759e-05,1
WALKS__C-PAGERANK,4,1,8.76017,0.000102107,1
WALKS__C-NONE,4,4,8.521,0.000135749,1
WALKS__C-PAGERANK,4,4,8.0265,0.000189293,1
WALKS__C-NONE,4,7,8.0755,0.000165482,1
WALKS__C-PAGERANK,4,7,7.68167,0.000250176,1
WALKS__C-NONE,4,10,7.7365,0.000196108,1
WALKS__C-PAGERANK,4,10,7.4185,0.000300455,1
WALKS__C-NONE,7,1,9.33,9.86377e-05,1
WALKS__C-PAGERANK,7,1,8.76017,0.000106854,1
WALKS__C-NONE,7,4,8.521,0.000143297,1
WALKS__C-PAGERANK,7,4,8.0265,0.000199357,1
WALKS__C-NONE,7,7,8.0755,0.000172398,1
WALKS__C-PAGERANK,7,7,7.68167,0.00025811,1
WALKS__C-NONE,7,10,7.7365,0.000205883,1
WALKS__C-PAGERANK,7,10,7.4185,0.000322005,1
WALKS__C-NONE,10,1,9.33,0.000100455,1
WALKS__C-PAGERANK,10,1,8.76017,0.000109128,1
WALKS__C-NONE,10,4,8.521,0.000143128,1
WALKS__C-PAGERANK,10,4,8.0265,0.000200944,1
WALKS__C-NONE,10,7,8.0755,0.000174157,1
WALKS__C-PAGERANK,10,7,7.68167,0.00026026,1
WALKS__C-NONE,10,10,7.7365,0.000207144,1
WALKS__C-PAGERANK,10,10,7.4185,0.000318375,1
BRANCH_FAST__C-NONE,1,1,9.32283,2.27117e-05,1
BRANCH_FAST__C-PAGERANK,1,1,8.72233,2.99711e-05,1
BRANCH_FAST__C-NONE,1,4,8.622,6.53849e-05,1
BRANCH_FAST__C-PAGERANK,1,4,8.08983,0.000119831,1
BRANCH_FAST__C-NONE,1,7,8.21367,9.78115e-05,1
BRANCH_FAST__C-PAGERANK,1,7,7.786,0.00017704,1
BRANCH_FAST__C-NONE,1,10,7.93533,0.000133923,1
BRANCH_FAST__C-PAGERANK,1,10,7.574,0.000238617,1
BRANCH_FAST__C-NONE,4,1,9.32283,1.22531e-05,1
BRANCH_FAST__C-PAGERANK,4,1,8.72233,2.03876e-05,1
BRANCH_FAST__C-NONE,4,4,8.622,5.3552e-05,1
BRANCH_FAST__C-PAGERANK,4,4,8.08983,0.000107738,1
BRANCH_FAST__C-NONE,4,7,8.21367,8.65287e-05,1
BRANCH_FAST__C-PAGERANK,4,7,7.786,0.000172648,1
BRANCH_FAST__C-NONE,4,10,7.93533,0.000127874,1
BRANCH_FAST__C-PAGERANK,4,10,7.574,0.000232426,1
BRANCH_FAST__C-NONE,7,1,9.32283,1.0446e-05,1
BRANCH_FAST__C-PAGERANK,7,1,8.72233,1.75786e-05,1
BRANCH_FAST__C-NONE,7,4,8.622,5.08587e-05,1
BRANCH_FAST__C-PAGERANK,7,4,8.08983,0.000109692,1
BRANCH_FAST__C-NONE,7,7,8.21367,8.58643e-05,1
BRANCH_FAST__C-PAGERANK,7,7,7.786,0.000166383,1
BRANCH_FAST__C-NONE,7,10,7.93533,0.000122134,1
BRANCH_FAST__C-PAGERANK,7,10,7.574,0.000231198,1
BRANCH_FAST__C-NONE,10,1,9.32283,1.06133e-05,1
BRANCH_FAST__C-PAGERANK,10,1,8.72233,1.72844e-05,1
BRANCH_FAST__C-NONE,10,4,8.622,6.18235e-05,1
BRANCH_FAST__C-PAGERANK,10,4,8.08983,0.000113994,1
BRANCH_FAST__C-NONE,10,7,8.21367,8.51889e-05,1
BRANCH_FAST__C-PAGERANK,10,7,7.786,0.000168447,1
BRANCH_FAST__C-NONE,10,10,7.93533,0.000122661,1
BRANCH_FAST__C-PAGERANK,10,10,7.574,0.000230221,1
BRANCH__C-NONE,1,1,9.32283,7.11165e-05,1
BRANCH__C-PAGERANK,1,1,8.72233,7.78364e-05,1
BRANCH__C-NONE,1,4,8.622,0.000111491,1
BRANCH__C-PAGERANK,1,4,8.08983,0.000163262,1
BRANCH__C-NONE,1,7,8.21367,0.000143465,1
BRANCH__C-PAGERANK,1,7,7.786,0.000219156,1
BRANCH__C-NONE,1,10,7.93533,0.000179856,1
BRANCH__C-PAGERANK,1,10,7.574,0.000279791,1
BRANCH__C-NONE,4,1,9.32283,6.42301e-05,1
BRANCH__C-PAGERANK,4,1,8.72233,7.17786e-05,1
BRANCH__C-NONE,4,4,8.622,0.000103903,1
BRANCH__C-PAGERANK,4,4,8.08983,0.000163497,1
BRANCH__C-NONE,4,7,8.21367,0.000139429,1
BRANCH__C-PAGERANK,4,7,7.786,0.00021464,1
BRANCH__C-NONE,4,10,7.93533,0.000188789,1
BRANCH__C-PAGERANK,4,10,7.574,0.000298831,1
BRANCH__C-NONE,7,1,9.32283,5.17074e-05,1
BRANCH__C-PAGERANK,7,1,8.72233,5.88066e-05,1
BRANCH__C-NONE,7,4,8.622,9.21439e-05,1
BRANCH__C-PAGERANK,7,4,8.08983,0.000153621,1
BRANCH__C-NONE,7,7,8.21367,0.000128503,1
BRANCH__C-PAGERANK,7,7,7.786,0.000212642,1
BRANCH__C-NONE,7,10,7.93533,0.00016913,1
BRANCH__C-PAGERANK,7,10,7.574,0.000275781,1
BRANCH__C-NONE,10,1,9.32283,4.24881e-05,1
BRANCH__C-PAGERANK,10,1,8.72233,5.74793e-05,1
BRANCH__C-NONE,10,4,8.622,8.35485e-05,1
BRANCH__C-PAGERANK,10,4,8.08983,0.000140016,1
BRANCH__C-NONE,10,7,8.21367,0.000117521,1
BRANCH__C-PAGERANK,10,7,7.786,0.000200587,1
BRANCH__C-NONE,10,10,7.93533,0.000158592,1
BRANCH__C-PAGERANK,10,10,7.574,0.000264881,1
SUBGRAPH__C-NONE,1,1,12.0276,0.00178679,1
SUBGRAPH__C-PAGERANK,1,1,10.9123,0.00179515,1
SUBGRAPH__C-NONE,1,4,11.4232,0.00183266,1
SUBGRAPH__C-PAGERANK,1,4,10.168,0.00188846,1
SUBGRAPH__C-NONE,1,7,11.03,0.00185625,1
SUBGRAPH__C-PAGERANK,1,7,9.75867,0.00193034,1
SUBGRAPH__C-NONE,1,10,10.6985,0.0018817,1
SUBGRAPH__C-PAGERANK,1,10,9.51467,0.00201408,1
SUBGRAPH__C-NONE,4,1,12.0487,0.00147822,1
SUBGRAPH__C-PAGERANK,4,1,11.0188,0.00147632,1
SUBGRAPH__C-NONE,4,4,11.4595,0.00155814,1
SUBGRAPH__C-PAGERANK,4,4,10.254,0.00157807,1
SUBGRAPH__C-NONE,4,7,11.0556,0.00154877,1
SUBGRAPH__C-PAGERANK,4,7,9.855,0.00169121,1
SUBGRAPH__C-NONE,4,10,10.7191,0.00155653,1
SUBGRAPH__C-PAGERANK,4,10,9.58672,0.00171892,1
SUBGRAPH__C-NONE,7,1,12.1841,0.00101537,1
SUBGRAPH__C-PAGERANK,7,1,11.1293,0.00105414,1
SUBGRAPH__C-NONE,7,4,11.463,0.00108924,1
SUBGRAPH__C-PAGERANK,7,4,10.2962,0.00113062,1
SUBGRAPH__C-NONE,7,7,11.0549,0.0010975,1
SUBGRAPH__C-PAGERANK,7,7,9.87056,0.00119071,1
SUBGRAPH__C-NONE,7,10,10.7249,0.00111712,1
SUBGRAPH__C-PAGERANK,7,10,9.57672,0.00122975,1
SUBGRAPH__C-NONE,10,1,12.0607,0.00109152,1
SUBGRAPH__C-PAGERANK,10,1,10.9713,0.00110229,1
SUBGRAPH__C-NONE,10,4,11.4485,0.0011306,1
SUBGRAPH__C-PAGERANK,10,4,10.2393,0.00118955,1
SUBGRAPH__C-NONE,10,7,11.021,0.00115202,1
SUBGRAPH__C-PAGERANK,10,7,9.82572,0.00124486,1
SUBGRAPH__C-NONE,10,10,10.703,0.00116593,1
SUBGRAPH__C-PAGERANK,10,10,9.74278,0.00143701,1
BIPARTITE_ML__C-NONE__ML-DNN,1,1,13.0603,0.000215204,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,5.72833,0.0608529,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,1,11.6688,0.000220024,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,5.71367,0.060822,1
BIPARTITE_ML__C-NONE__ML-DNN,1,4,11.794,0.000258589,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,5.6965,0.0608615,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,4,10.7475,0.000311613,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,5.671,0.0609257,1
BIPARTITE_ML__C-NONE__ML-DNN,1,7,11.25,0.000291855,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,5.35917,0.0609098,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,7,10.3265,0.000364821,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,5.33617,0.0609698,1
BIPARTITE_ML__C-NONE__ML-DNN,1,10,10.9577,0.000316601,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,5.30867,0.0609508,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,10,10.1123,0.000425372,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,5.2835,0.0610245,1
BIPARTITE_ML__C-NONE__ML-DNN,4,1,12.8722,0.000298676,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,5.72833,0.0240891,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,1,12.03,0.000322189,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,5.71367,0.0222647,1
BIPARTITE_ML__C-NONE__ML-DNN,4,4,12.4162,0.000360645,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,5.6965,0.0222567,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,4,11.714,0.000396468,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,5.671,0.0222335,1
BIPARTITE_ML__C-NONE__ML-DNN,4,7,12.5295,0.000366874,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,5.35917,0.0224466,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,7,11.727,0.000392114,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,5.33617,0.0222881,1
BIPARTITE_ML__C-NONE__ML-DNN,4,10,12.4403,0.000367798,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,5.30867,0.0225847,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,10,11.7908,0.000414185,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,5.2835,0.0224148,1
BIPARTITE_ML__C-NONE__ML-DNN,7,1,12.7858,0.000310411,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,5.72833,0.0117937,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,1,12.0097,0.000295637,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,5.71367,0.0117377,1
BIPARTITE_ML__C-NONE__ML-DNN,7,4,12.6498,0.000323649,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,5.6965,0.0117946,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,4,11.9273,0.000358795,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,5.671,0.0118786,1
BIPARTITE_ML__C-NONE__ML-DNN,7,7,12.6623,0.000328696,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,5.35917,0.0118493,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,7,11.9142,0.00036378,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,5.33617,0.0119446,1
BIPARTITE_ML__C-NONE__ML-DNN,7,10,12.6407,0.000325852,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,5.30867,0.0123322,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,10,11.8993,0.000368449,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,5.2835,0.0120209,1
BIPARTITE_ML__C-NONE__ML-DNN,10,1,12.7737,0.000287188,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,5.72833,0.00820434,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,1,11.9877,0.000306653,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,5.71367,0.00823045,1
BIPARTITE_ML__C-NONE__ML-DNN,10,4,12.5862,0.000341807,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,5.6965,0.00824926,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,4,11.9213,0.00037076,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,5.671,0.00827449,1
BIPARTITE_ML__C-NONE__ML-DNN,10,7,12.6615,0.000313938,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,5.35917,0.00858175,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,7,11.9018,0.000365188,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,5.33617,0.00833857,1
BIPARTITE_ML__C-NONE__ML-DNN,10,10,12.574,0.000344222,1
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,5.30867,0.00824897,1
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,10,11.9037,0.000379129,1
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,5.2835,0.00831116,1
RING__C-NONE__LED-GAMMA,1,1,5.75117,4.53798e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,1,1,5.75117,0.000467995,1
RING__C-NONE__LED-LSAPE_OPTIMAL,1,1,5.75117,0.000566807,1
RING__C-PAGERANK__LED-GAMMA,1,1,5.73167,5.24499e-05,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,1,5.73167,0.000474452,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,1,5.73167,0.000573534,1
RING__C-NONE__LED-GAMMA,1,4,5.7155,7.78827e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,1,4,5.7155,0.000503946,1
RING__C-NONE__LED-LSAPE_OPTIMAL,1,4,5.7155,0.000601918,1
RING__C-PAGERANK__LED-GAMMA,1,4,5.686,0.000133469,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,4,5.686,0.000559597,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,4,5.686,0.000661151,1
RING__C-NONE__LED-GAMMA,1,7,5.3535,0.000102969,1
RING__C-NONE__LED-LSAPE_GREEDY,1,7,5.3535,0.000526996,1
RING__C-NONE__LED-LSAPE_OPTIMAL,1,7,5.3535,0.000627529,1
RING__C-PAGERANK__LED-GAMMA,1,7,5.3275,0.000187012,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,7,5.3275,0.000612702,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,7,5.3275,0.00071276,1
RING__C-NONE__LED-GAMMA,1,10,5.29967,0.000127893,1
RING__C-NONE__LED-LSAPE_GREEDY,1,10,5.29967,0.000552749,1
RING__C-NONE__LED-LSAPE_OPTIMAL,1,10,5.29967,0.000654227,1
RING__C-PAGERANK__LED-GAMMA,1,10,5.27267,0.000240565,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,10,5.27267,0.000665702,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,10,5.27267,0.000770177,1
RING__C-NONE__LED-GAMMA,4,1,5.75117,2.33107e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,4,1,5.75117,0.000466643,1
RING__C-NONE__LED-LSAPE_OPTIMAL,4,1,5.75117,0.000531678,1
RING__C-PAGERANK__LED-GAMMA,4,1,5.73167,3.20191e-05,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,1,5.73167,0.00051258,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,1,5.73167,0.000577571,1
RING__C-NONE__LED-GAMMA,4,4,5.7155,5.53867e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,4,4,5.7155,0.000498698,1
RING__C-NONE__LED-LSAPE_OPTIMAL,4,4,5.7155,0.000597199,1
RING__C-PAGERANK__LED-GAMMA,4,4,5.686,0.000110419,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,4,5.686,0.000534286,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,4,5.686,0.000617176,1
RING__C-NONE__LED-GAMMA,4,7,5.3535,7.89749e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,4,7,5.3535,0.000509471,1
RING__C-NONE__LED-LSAPE_OPTIMAL,4,7,5.3535,0.000702198,1
RING__C-PAGERANK__LED-GAMMA,4,7,5.3275,0.000167926,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,7,5.3275,0.000617081,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,7,5.3275,0.000790376,1
RING__C-NONE__LED-GAMMA,4,10,5.29967,0.000111558,1
RING__C-NONE__LED-LSAPE_GREEDY,4,10,5.29967,0.000544249,1
RING__C-NONE__LED-LSAPE_OPTIMAL,4,10,5.29967,0.000631134,1
RING__C-PAGERANK__LED-GAMMA,4,10,5.27267,0.000219469,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,10,5.27267,0.000679662,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,10,5.27267,0.000748242,1
RING__C-NONE__LED-GAMMA,7,1,5.75117,1.74709e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,7,1,5.75117,0.000346056,1
RING__C-NONE__LED-LSAPE_OPTIMAL,7,1,5.75117,0.000394429,1
RING__C-PAGERANK__LED-GAMMA,7,1,5.73167,2.52032e-05,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,1,5.73167,0.000369039,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,1,5.73167,0.000406356,1
RING__C-NONE__LED-GAMMA,7,4,5.7155,4.80327e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,7,4,5.7155,0.000412997,1
RING__C-NONE__LED-LSAPE_OPTIMAL,7,4,5.7155,0.000479825,1
RING__C-PAGERANK__LED-GAMMA,7,4,5.686,0.000108229,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,4,5.686,0.000444394,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,4,5.686,0.000498182,1
RING__C-NONE__LED-GAMMA,7,7,5.3535,7.41962e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,7,7,5.3535,0.000413632,1
RING__C-NONE__LED-LSAPE_OPTIMAL,7,7,5.3535,0.00046324,1
RING__C-PAGERANK__LED-GAMMA,7,7,5.3275,0.000163388,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,7,5.3275,0.000560771,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,7,5.3275,0.000548374,1
RING__C-NONE__LED-GAMMA,7,10,5.29967,0.000100363,1
RING__C-NONE__LED-LSAPE_GREEDY,7,10,5.29967,0.000440008,1
RING__C-NONE__LED-LSAPE_OPTIMAL,7,10,5.29967,0.000484848,1
RING__C-PAGERANK__LED-GAMMA,7,10,5.27267,0.000220589,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,10,5.27267,0.000551975,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,10,5.27267,0.000614978,1
RING__C-NONE__LED-GAMMA,10,1,5.75117,1.63833e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,1,5.75117,0.000289051,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,1,5.75117,0.000335157,1
RING__C-PAGERANK__LED-GAMMA,10,1,5.73167,2.48877e-05,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,1,5.73167,0.000299319,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,1,5.73167,0.000348104,1
RING__C-NONE__LED-GAMMA,10,4,5.7155,4.85747e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,4,5.7155,0.000326902,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,4,5.7155,0.000360745,1
RING__C-PAGERANK__LED-GAMMA,10,4,5.686,0.000106691,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,4,5.686,0.000382601,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,4,5.686,0.0004218,1
RING__C-NONE__LED-GAMMA,10,7,5.3535,7.47253e-05,1
RING__C-NONE__LED-LSAPE_GREEDY,10,7,5.3535,0.00034188,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,7,5.3535,0.000391927,1
RING__C-PAGERANK__LED-GAMMA,10,7,5.3275,0.000163227,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,7,5.3275,0.000436509,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,7,5.3275,0.000479674,1
RING__C-NONE__LED-GAMMA,10,10,5.29967,0.000101013,1
RING__C-NONE__LED-LSAPE_GREEDY,10,10,5.29967,0.000377616,1
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,5.29967,0.000427934,1
RING__C-PAGERANK__LED-GAMMA,10,10,5.27267,0.000220727,1
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,10,5.27267,0.000501869,1
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,10,5.27267,0.000547597,1
RING_ML__C-NONE__ML-DNN,1,1,12.2743,0.00120543,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,5.72833,0.0715136,1
RING_ML__C-PAGERANK__ML-DNN,1,1,11.2595,0.001207,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,5.71367,0.0713851,1
RING_ML__C-NONE__ML-DNN,1,4,11.3643,0.00124955,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,5.6965,0.071464,1
RING_ML__C-PAGERANK__ML-DNN,1,4,10.5958,0.00130435,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,5.671,0.0715258,1
RING_ML__C-NONE__ML-DNN,1,7,10.8265,0.00128161,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,5.35917,0.0725189,1
RING_ML__C-PAGERANK__ML-DNN,1,7,10.195,0.00135547,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,5.33617,0.071592,1
RING_ML__C-NONE__ML-DNN,1,10,10.5453,0.00131757,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,5.30867,0.0716558,1
RING_ML__C-PAGERANK__ML-DNN,1,10,9.99283,0.00141739,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,5.2835,0.0717262,1
RING_ML__C-NONE__ML-DNN,4,1,12.3451,0.00119222,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,5.72833,0.0280759,1
RING_ML__C-PAGERANK__ML-DNN,4,1,11.5885,0.00122485,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,5.71367,0.028198,1
RING_ML__C-NONE__ML-DNN,4,4,11.4985,0.00124512,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,5.6965,0.0278465,1
RING_ML__C-PAGERANK__ML-DNN,4,4,10.8973,0.00142643,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,5.671,0.0284658,1
RING_ML__C-NONE__ML-DNN,4,7,11.284,0.00131221,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,5.35917,0.0284893,1
RING_ML__C-PAGERANK__ML-DNN,4,7,10.8203,0.0013676,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,5.33617,0.0282786,1
RING_ML__C-NONE__ML-DNN,4,10,11.2425,0.00133744,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,5.30867,0.0281307,1
RING_ML__C-PAGERANK__ML-DNN,4,10,10.6883,0.00142138,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,5.2835,0.0284495,1
RING_ML__C-NONE__ML-DNN,7,1,12.6047,0.00108997,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,5.72833,0.0151289,1
RING_ML__C-PAGERANK__ML-DNN,7,1,11.7477,0.00113381,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,5.71367,0.0152506,1
RING_ML__C-NONE__ML-DNN,7,4,12.0972,0.00121059,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,5.6965,0.0152769,1
RING_ML__C-PAGERANK__ML-DNN,7,4,11.4442,0.00113999,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,5.671,0.0154513,1
RING_ML__C-NONE__ML-DNN,7,7,11.9141,0.00121696,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,5.35917,0.01529,1
RING_ML__C-PAGERANK__ML-DNN,7,7,11.403,0.00121978,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,5.33617,0.0154059,1
RING_ML__C-NONE__ML-DNN,7,10,11.8419,0.00115403,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,5.30867,0.0153148,1
RING_ML__C-PAGERANK__ML-DNN,7,10,11.2735,0.00115256,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,5.2835,0.0154356,1
RING_ML__C-NONE__ML-DNN,10,1,12.6062,0.00104951,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,5.72833,0.0117996,1
RING_ML__C-PAGERANK__ML-DNN,10,1,11.8527,0.00101014,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,5.71367,0.0107032,1
RING_ML__C-NONE__ML-DNN,10,4,12.1585,0.000969668,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,5.6965,0.0106397,1
RING_ML__C-PAGERANK__ML-DNN,10,4,11.563,0.00101109,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,5.671,0.0105823,1
RING_ML__C-NONE__ML-DNN,10,7,12.1527,0.00103494,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,5.35917,0.0106465,1
RING_ML__C-PAGERANK__ML-DNN,10,7,11.5978,0.00108911,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,5.33617,0.0114177,1
RING_ML__C-NONE__ML-DNN,10,10,11.8687,0.00102081,1
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,5.30867,0.0120257,1
RING_ML__C-PAGERANK__ML-DNN,10,10,11.6582,0.00108811,1
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,5.2835,0.0107699,1


==> data/alkane__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","avg_classification_ratio_BIPARTITE","ub_gain_pagerank_BIPARTITE","runtime_loss_pagerank_BIPARTITE","classification_delta_pagerank_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","avg_classification_ratio_NODE","ub_gain_pagerank_NODE","runtime_loss_pagerank_NODE","classification_delta_pagerank_NODE","avg_runtime_WALKS","avg_ub_WALKS","avg_classification_ratio_WALKS","ub_gain_pagerank_WALKS","runtime_loss_pagerank_WALKS","classification_delta_pagerank_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","avg_classification_ratio_BRANCH_FAST","ub_gain_pagerank_BRANCH_FAST","runtime_loss_pagerank_BRANCH_FAST","classification_delta_pagerank_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","avg_classification_ratio_BRANCH","ub_gain_pagerank_BRANCH","runtime_loss_pagerank_BRANCH","classification_delta_pagerank_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","avg_classification_ratio_SUBGRAPH","ub_gain_pagerank_SUBGRAPH","runtime_loss_pagerank_SUBGRAPH","classification_delta_pagerank_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","avg_classification_ratio_BIPARTITE_ML__ML-DNN","ub_gain_pagerank_BIPARTITE_ML__ML-DNN","runtime_loss_pagerank_BIPARTITE_ML__ML-DNN","classification_delta_pagerank_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_classification_ratio_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","ub_gain_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","runtime_loss_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","classification_delta_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","avg_classification_ratio_RING__LED-GAMMA","ub_gain_pagerank_RING__LED-GAMMA","runtime_loss_pagerank_RING__LED-GAMMA","classification_delta_pagerank_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","avg_classification_ratio_RING__LED-LSAPE_GREEDY","ub_gain_pagerank_RING__LED-LSAPE_GREEDY","runtime_loss_pagerank_RING__LED-LSAPE_GREEDY","classification_delta_pagerank_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","avg_classification_ratio_RING__LED-LSAPE_OPTIMAL","ub_gain_pagerank_RING__LED-LSAPE_OPTIMAL","runtime_loss_pagerank_RING__LED-LSAPE_OPTIMAL","classification_delta_pagerank_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","avg_classification_ratio_RING_ML__ML-DNN","ub_gain_pagerank_RING_ML__ML-DNN","runtime_loss_pagerank_RING_ML__ML-DNN","classification_delta_pagerank_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_classification_ratio_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","ub_gain_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","runtime_loss_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","classification_delta_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_IPFP","avg_runtime_IPFP","avg_classification_ratio_IPFP"
0.000159538,7.93533,1,4.48198121565203,69.3082525793228,0,9.27348e-05,5.31917,1,0.460598176031218,129.478038449428,0,0.000207144,7.7365,1,4.1103858333872,53.69742787626,0,0.000122661,7.93533,1,4.55343382064767,87.6888334515453,0,0.000158592,7.93533,1,4.55343382064767,67.0204045601292,0,0.00116593,10.703,1,8.97150331682706,23.250109354764,0,0.000344222,12.574,1,5.33084141880069,10.1408393420525,0,0.00824897,5.30867,1,0.474130055173897,0.753912306627375,0,0.000101013,5.29967,1,0.509465683712385,118.513458663736,0,0.000377616,5.29967,1,0.509465683712385,32.9045909071649,0,0.000427934,5.29967,1,0.509465683712385,27.9629569045694,0,0.00102081,11.8687,1,1.77357250583467,6.59280375388172,0,0.0120257,5.30867,1,0.474130055173897,-10.442635355946,0,3.77417,0.0591679,1


==> data/alkane__RUNTIMES_UB_vs_SOLUTIONS_T10.csv <==
"num_solutions","avg_runtime_BIPARTITE","avg_ub_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","avg_runtime_WALKS","avg_ub_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
1,4.33557e-05,9.32283,8.22331e-06,5.7055,0.000100455,9.33,1.06133e-05,9.32283,4.24881e-05,9.32283,0.00109152,12.0607,0.000287188,12.7737,0.00820434,5.72833,1.63833e-05,5.75117,0.000289051,5.75117,0.000335157,5.75117,0.00104951,12.6062,0.0117996,5.72833
4,8.3305e-05,8.622,3.97482e-05,5.6775,0.000143128,8.521,6.18235e-05,8.622,8.35485e-05,8.622,0.0011306,11.4485,0.000341807,12.5862,0.00824926,5.6965,4.85747e-05,5.7155,0.000326902,5.7155,0.000360745,5.7155,0.000969668,12.1585,0.0106397,5.6965
7,0.000117441,8.21367,6.38229e-05,5.36483,0.000174157,8.0755,8.51889e-05,8.21367,0.000117521,8.21367,0.00115202,11.021,0.000313938,12.6615,0.00858175,5.35917,7.47253e-05,5.3535,0.00034188,5.3535,0.000391927,5.3535,0.00103494,12.1527,0.0106465,5.35917
10,0.000159538,7.93533,9.27348e-05,5.31917,0.000207144,7.7365,0.000122661,7.93533,0.000158592,7.93533,0.00116593,10.703,0.000344222,12.574,0.00824897,5.30867,0.000101013,5.29967,0.000377616,5.29967,0.000427934,5.29967,0.00102081,11.8687,0.0120257,5.30867


==> data/alkane__RUNTIMES_vs_THREADS_S10.csv <==
"num_threads","avg_runtime_BIPARTITE","avg_runtime_NODE","avg_runtime_WALKS","avg_runtime_BRANCH_FAST","avg_runtime_BRANCH","avg_runtime_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD"
1,0.000167071,8.76992e-05,0.000191579,0.000133923,0.000179856,0.0018817,0.000316601,0.0609508,0.000127893,0.000552749,0.000654227,0.00131757,0.0716558
4,0.000181505,9.40182e-05,0.000196108,0.000127874,0.000188789,0.00155653,0.000367798,0.0225847,0.000111558,0.000544249,0.000631134,0.00133744,0.0281307
7,0.000161256,9.24716e-05,0.000205883,0.000122134,0.00016913,0.00111712,0.000325852,0.0123322,0.000100363,0.000440008,0.000484848,0.00115403,0.0153148
10,0.000159538,9.27348e-05,0.000207144,0.000122661,0.000158592,0.00116593,0.000344222,0.00824897,0.000101013,0.000377616,0.000427934,0.00102081,0.0120257


==> data/pah__PE_T10_S10.csv <==
"method","avg_ub","avg_runtime","avg_classification_ratio"
"BIPARTITE_ML__ML-DNN",44.0284,0.00123011,0.558824
"BIPARTITE_ML__ML-SVM",36.6755,0.339964,0.647059
"BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD",24.5534,0.114191,0.705882
"BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE",35.8431,0.114721,0.558824
"RING_ML__ML-DNN",25.2946,0.00569472,0.647059
"RING_ML__ML-SVM",31.9137,0.718834,0.617647
"RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD",24.5534,0.212163,0.705882
"RING_ML__ML-ONE_CLASS_SVM_SCALE",72.9235,0.215645,0.617647


==> data/pah__RESULTS.csv <==
method,num_threads,num_solutions,avg_ub,avg_runtime,avg_classification_ratio
BIPARTITE__C-NONE,1,1,37.5314,0.000328163,0.647059
BIPARTITE__C-PAGERANK,1,1,37.077,0.000340868,0.676471
BIPARTITE__C-NONE,1,4,36.2564,0.000408934,0.647059
BIPARTITE__C-PAGERANK,1,4,35.8402,0.000582389,0.676471
BIPARTITE__C-NONE,1,7,35.7696,0.000474124,0.617647
BIPARTITE__C-PAGERANK,1,7,35.3534,0.000757859,0.647059
BIPARTITE__C-NONE,1,10,35.4137,0.000545533,0.588235
BIPARTITE__C-PAGERANK,1,10,35.0137,0.000938496,0.647059
BIPARTITE__C-NONE,4,1,37.5314,0.000284631,0.647059
BIPARTITE__C-PAGERANK,4,1,37.077,0.000305426,0.676471
BIPARTITE__C-NONE,4,4,36.2564,0.000386819,0.647059
BIPARTITE__C-PAGERANK,4,4,35.8402,0.000570533,0.676471
BIPARTITE__C-NONE,4,7,35.7696,0.000458428,0.617647
BIPARTITE__C-PAGERANK,4,7,35.3534,0.000756519,0.647059
BIPARTITE__C-NONE,4,10,35.4137,0.000532889,0.588235
BIPARTITE__C-PAGERANK,4,10,35.0137,0.000949073,0.647059
BIPARTITE__C-NONE,7,1,37.5314,0.000153703,0.647059
BIPARTITE__C-PAGERANK,7,1,37.077,0.000159093,0.676471
BIPARTITE__C-NONE,7,4,36.2564,0.000244188,0.647059
BIPARTITE__C-PAGERANK,7,4,35.8402,0.000424249,0.676471
BIPARTITE__C-NONE,7,7,35.7696,0.000313381,0.617647
BIPARTITE__C-PAGERANK,7,7,35.3534,0.000607919,0.647059
BIPARTITE__C-NONE,7,10,35.4137,0.000387399,0.588235
BIPARTITE__C-PAGERANK,7,10,35.0137,0.000801327,0.647059
BIPARTITE__C-NONE,10,1,37.5314,0.000179233,0.647059
BIPARTITE__C-PAGERANK,10,1,37.077,0.000156402,0.676471
BIPARTITE__C-NONE,10,4,36.2564,0.000282007,0.647059
BIPARTITE__C-PAGERANK,10,4,35.8402,0.000522206,0.676471
BIPARTITE__C-NONE,10,7,35.7696,0.000377553,0.617647
BIPARTITE__C-PAGERANK,10,7,35.3534,0.000619676,0.647059
BIPARTITE__C-NONE,10,10,35.4137,0.000392926,0.588235
BIPARTITE__C-PAGERANK,10,10,35.0137,0.000799987,0.647059
NODE__C-NONE,1,1,25.4034,1.5186e-05,0.705882
NODE__C-PAGERANK,1,1,25.1799,3.20255e-05,0.705882
NODE__C-NONE,1,4,25.2064,9.63478e-05,0.705882
NODE__C-PAGERANK,1,4,24.9961,0.000262276,0.705882
NODE__C-NONE,1,7,25.1623,0.000158445,0.705882
NODE__C-PAGERANK,1,7,24.9078,0.000430575,0.705882
NODE__C-NONE,1,10,25.0858,0.000221518,0.705882
NODE__C-PAGERANK,1,10,24.8093,0.000600969,0.676471
NODE__C-NONE,4,1,25.4034,1.20165e-05,0.705882
NODE__C-PAGERANK,4,1,25.1799,2.47849e-05,0.705882
NODE__C-NONE,4,4,25.2064,9.56699e-05,0.705882
NODE__C-PAGERANK,4,4,24.9961,0.000270208,0.705882
NODE__C-NONE,4,7,25.1623,0.000166784,0.705882
NODE__C-PAGERANK,4,7,24.9078,0.000436202,0.705882
NODE__C-NONE,4,10,25.0858,0.00023036,0.705882
NODE__C-PAGERANK,4,10,24.8093,0.000609387,0.676471
NODE__C-NONE,7,1,25.4034,2.00777e-05,0.705882
NODE__C-PAGERANK,7,1,25.1799,3.56997e-05,0.705882
NODE__C-NONE,7,4,25.2064,0.000102536,0.705882
NODE__C-PAGERANK,7,4,24.9961,0.000268121,0.705882
NODE__C-NONE,7,7,25.1623,0.000166758,0.705882
NODE__C-PAGERANK,7,7,24.9078,0.000431231,0.705882
NODE__C-NONE,7,10,25.0858,0.000228389,0.705882
NODE__C-PAGERANK,7,10,24.8093,0.000601209,0.676471
NODE__C-NONE,10,1,25.4034,1.57346e-05,0.705882
NODE__C-PAGERANK,10,1,25.1799,3.48294e-05,0.705882
NODE__C-NONE,10,4,25.2064,9.97487e-05,0.705882
NODE__C-PAGERANK,10,4,24.9961,0.000264118,0.705882
NODE__C-NONE,10,7,25.1623,0.000161738,0.705882
NODE__C-PAGERANK,10,7,24.9078,0.000428889,0.705882
NODE__C-NONE,10,10,25.0858,0.000226169,0.705882
NODE__C-PAGERANK,10,10,24.8093,0.000603002,0.676471
WALKS__C-NONE,1,1,37.9873,0.00120295,0.647059
WALKS__C-PAGERANK,1,1,37.5093,0.00113659,0.676471
WALKS__C-NONE,1,4,36.8681,0.0012258,0.617647
WALKS__C-PAGERANK,1,4,36.4417,0.00174355,0.647059
WALKS__C-NONE,1,7,36.2211,0.001496,0.676471
WALKS__C-PAGERANK,1,7,35.8402,0.00167156,0.705882
WALKS__C-NONE,1,10,35.8255,0.00136906,0.676471
WALKS__C-PAGERANK,1,10,35.5034,0.00174994,0.735294
WALKS__C-NONE,4,1,37.9873,0.0011935,0.647059
WALKS__C-PAGERANK,4,1,37.5093,0.00130134,0.676471
WALKS__C-NONE,4,4,36.8681,0.00156516,0.617647
WALKS__C-PAGERANK,4,4,36.4417,0.00176938,0.647059
WALKS__C-NONE,4,7,36.2211,0.00166662,0.676471
WALKS__C-PAGERANK,4,7,35.8402,0.00245459,0.705882
WALKS__C-NONE,4,10,35.8255,0.00178741,0.676471
WALKS__C-PAGERANK,4,10,35.5034,0.00219363,0.735294
WALKS__C-NONE,7,1,37.9873,0.00143678,0.647059
WALKS__C-PAGERANK,7,1,37.5093,0.00139429,0.676471
WALKS__C-NONE,7,4,36.8681,0.00157777,0.617647
WALKS__C-PAGERANK,7,4,36.4417,0.0017565,0.647059
WALKS__C-NONE,7,7,36.2211,0.00164408,0.676471
WALKS__C-PAGERANK,7,7,35.8402,0.00182488,0.705882
WALKS__C-NONE,7,10,35.8255,0.00151012,0.676471
WALKS__C-PAGERANK,7,10,35.5034,0.00207643,0.735294
WALKS__C-NONE,10,1,37.9873,0.00181696,0.647059
WALKS__C-PAGERANK,10,1,37.5093,0.00160596,0.676471
WALKS__C-NONE,10,4,36.8681,0.00135188,0.617647
WALKS__C-PAGERANK,10,4,36.4417,0.00152363,0.647059
WALKS__C-NONE,10,7,36.2211,0.001393,0.676471
WALKS__C-PAGERANK,10,7,35.8402,0.00176046,0.705882
WALKS__C-NONE,10,10,35.8255,0.00187131,0.676471
WALKS__C-PAGERANK,10,10,35.5034,0.00217587,0.735294
BRANCH_FAST__C-NONE,1,1,37.5314,0.000161062,0.647059
BRANCH_FAST__C-PAGERANK,1,1,37.0431,0.00018349,0.676471
BRANCH_FAST__C-NONE,1,4,36.2564,0.00026518,0.647059
BRANCH_FAST__C-PAGERANK,1,4,35.8181,0.000439533,0.676471
BRANCH_FAST__C-NONE,1,7,35.7696,0.000331861,0.617647
BRANCH_FAST__C-PAGERANK,1,7,35.3505,0.000620677,0.647059
BRANCH_FAST__C-NONE,1,10,35.4137,0.000404492,0.588235
BRANCH_FAST__C-PAGERANK,1,10,35.0078,0.000781891,0.647059
BRANCH_FAST__C-NONE,4,1,37.5314,6.28422e-05,0.647059
BRANCH_FAST__C-PAGERANK,4,1,37.0431,7.79075e-05,0.676471
BRANCH_FAST__C-NONE,4,4,36.2564,0.00016187,0.647059
BRANCH_FAST__C-PAGERANK,4,4,35.8181,0.000339092,0.676471
BRANCH_FAST__C-NONE,4,7,35.7696,0.000234058,0.617647
BRANCH_FAST__C-PAGERANK,4,7,35.3505,0.000519848,0.647059
BRANCH_FAST__C-NONE,4,10,35.4137,0.000307315,0.588235
BRANCH_FAST__C-PAGERANK,4,10,35.0078,0.000709444,0.647059
BRANCH_FAST__C-NONE,7,1,37.5314,4.91847e-05,0.647059
BRANCH_FAST__C-PAGERANK,7,1,37.0431,5.60586e-05,0.676471
BRANCH_FAST__C-NONE,7,4,36.2564,0.00014104,0.647059
BRANCH_FAST__C-PAGERANK,7,4,35.8181,0.000317873,0.676471
BRANCH_FAST__C-NONE,7,7,35.7696,0.00021168,0.617647
BRANCH_FAST__C-PAGERANK,7,7,35.3505,0.000503908,0.647059
BRANCH_FAST__C-NONE,7,10,35.4137,0.000299207,0.588235
BRANCH_FAST__C-PAGERANK,7,10,35.0078,0.000692602,0.647059
BRANCH_FAST__C-NONE,10,1,37.5314,3.94479e-05,0.647059
BRANCH_FAST__C-PAGERANK,10,1,37.0431,4.61103e-05,0.676471
BRANCH_FAST__C-NONE,10,4,36.2564,0.000132645,0.647059
BRANCH_FAST__C-PAGERANK,10,4,35.8181,0.000313492,0.676471
BRANCH_FAST__C-NONE,10,7,35.7696,0.00020509,0.617647
BRANCH_FAST__C-PAGERANK,10,7,35.3505,0.000498356,0.647059
BRANCH_FAST__C-NONE,10,10,35.4137,0.00028318,0.588235
BRANCH_FAST__C-PAGERANK,10,10,35.0078,0.000689148,0.647059
BRANCH__C-NONE,1,1,37.5314,0.000309516,0.647059
BRANCH__C-PAGERANK,1,1,37.0431,0.000335082,0.676471
BRANCH__C-NONE,1,4,36.2564,0.000408122,0.647059
BRANCH__C-PAGERANK,1,4,35.8181,0.000585513,0.676471
BRANCH__C-NONE,1,7,35.7696,0.000473417,0.617647
BRANCH__C-PAGERANK,1,7,35.3505,0.000757938,0.647059
BRANCH__C-NONE,1,10,35.4137,0.000544436,0.588235
BRANCH__C-PAGERANK,1,10,35.0078,0.000938419,0.647059
BRANCH__C-NONE,4,1,37.5314,0.000275994,0.647059
BRANCH__C-PAGERANK,4,1,37.0431,0.000233105,0.676471
BRANCH__C-NONE,4,4,36.2564,0.000317468,0.647059
BRANCH__C-PAGERANK,4,4,35.8181,0.000496926,0.676471
BRANCH__C-NONE,4,7,35.7696,0.000387125,0.617647
BRANCH__C-PAGERANK,4,7,35.3505,0.000681417,0.647059
BRANCH__C-NONE,4,10,35.4137,0.000459041,0.588235
BRANCH__C-PAGERANK,4,10,35.0078,0.00087371,0.647059
BRANCH__C-NONE,7,1,37.5314,0.000158572,0.647059
BRANCH__C-PAGERANK,7,1,37.0431,0.00016177,0.676471
BRANCH__C-NONE,7,4,36.2564,0.000246427,0.647059
BRANCH__C-PAGERANK,7,4,35.8181,0.000492953,0.676471
BRANCH__C-NONE,7,7,35.7696,0.000373095,0.617647
BRANCH__C-PAGERANK,7,7,35.3505,0.000662231,0.647059
BRANCH__C-NONE,7,10,35.4137,0.000443474,0.588235
BRANCH__C-PAGERANK,7,10,35.0078,0.000859333,0.647059
BRANCH__C-NONE,10,1,37.5314,0.000165544,0.647059
BRANCH__C-PAGERANK,10,1,37.0431,0.000171725,0.676471
BRANCH__C-NONE,10,4,36.2564,0.000256986,0.647059
BRANCH__C-PAGERANK,10,4,35.8181,0.000445546,0.676471
BRANCH__C-NONE,10,7,35.7696,0.000332673,0.617647
BRANCH__C-PAGERANK,10,7,35.3505,0.000632284,0.647059
BRANCH__C-NONE,10,10,35.4137,0.000409042,0.588235
BRANCH__C-PAGERANK,10,10,35.0078,0.000826468,0.647059
SUBGRAPH__C-NONE,1,1,25.6799,0.0145439,0.617647
SUBGRAPH__C-PAGERANK,1,1,25.4402,0.0145688,0.617647
SUBGRAPH__C-NONE,1,4,25.2343,0.0146392,0.735294
SUBGRAPH__C-PAGERANK,1,4,24.9828,0.0147926,0.735294
SUBGRAPH__C-NONE,1,7,25.174,0.0147147,0.705882
SUBGRAPH__C-PAGERANK,1,7,24.8828,0.0149335,0.705882
SUBGRAPH__C-NONE,1,10,24.999,0.0147672,0.647059
SUBGRAPH__C-PAGERANK,1,10,24.6725,0.0151045,0.617647
SUBGRAPH__C-NONE,4,1,25.699,0.00746348,0.617647
SUBGRAPH__C-PAGERANK,4,1,25.4549,0.00748183,0.617647
SUBGRAPH__C-NONE,4,4,25.2858,0.00757044,0.735294
SUBGRAPH__C-PAGERANK,4,4,25.0049,0.00771505,0.735294
SUBGRAPH__C-NONE,4,7,25.199,0.00762557,0.705882
SUBGRAPH__C-PAGERANK,4,7,24.8917,0.00785962,0.705882
SUBGRAPH__C-NONE,4,10,25.0093,0.00767978,0.647059
SUBGRAPH__C-PAGERANK,4,10,24.6725,0.00802294,0.617647
SUBGRAPH__C-NONE,7,1,25.8627,0.00501369,0.647059
SUBGRAPH__C-PAGERANK,7,1,28.1838,0.00604094,0.647059
SUBGRAPH__C-NONE,7,4,28.3255,0.00610512,0.705882
SUBGRAPH__C-PAGERANK,7,4,28.1324,0.00626952,0.647059
SUBGRAPH__C-NONE,7,7,28.3255,0.00618809,0.676471
SUBGRAPH__C-PAGERANK,7,7,27.9529,0.00643371,0.647059
SUBGRAPH__C-NONE,7,10,27.674,0.00591405,0.588235
SUBGRAPH__C-PAGERANK,7,10,25.1034,0.00574115,0.705882
SUBGRAPH__C-NONE,10,1,26.3431,0.00394221,0.647059
SUBGRAPH__C-PAGERANK,10,1,25.8373,0.0040633,0.617647
SUBGRAPH__C-NONE,10,4,29.0701,0.0047145,0.647059
SUBGRAPH__C-PAGERANK,10,4,27.1598,0.00436604,0.735294
SUBGRAPH__C-NONE,10,7,26.4858,0.00441452,0.735294
SUBGRAPH__C-PAGERANK,10,7,24.9123,0.0043771,0.705882
SUBGRAPH__C-NONE,10,10,25.0475,0.00420799,0.647059
SUBGRAPH__C-PAGERANK,10,10,24.7618,0.00447882,0.588235
BIPARTITE_ML__C-NONE__ML-DNN,1,1,40.1005,0.000859565,0.5
BIPARTITE_ML__C-NONE__ML-SVM,1,1,38.702,1.80972,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,24.8637,0.603988,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,1,37.8225,0.604141,0.5
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,1,39.5534,0.000882458,0.588235
BIPARTITE_ML__C-PAGERANK__ML-SVM,1,1,38.1152,1.81503,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,24.6387,0.604052,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,1,37.4211,0.604152,0.558824
BIPARTITE_ML__C-NONE__ML-DNN,1,4,39.0917,0.000953802,0.558824
BIPARTITE_ML__C-NONE__ML-SVM,1,4,37.7387,1.81007,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,24.6652,0.603639,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,4,36.8799,0.603826,0.529412
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,4,38.5461,0.00112135,0.647059
BIPARTITE_ML__C-PAGERANK__ML-SVM,1,4,37.199,1.79974,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,24.4299,0.603413,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,4,36.4681,0.603181,0.588235
BIPARTITE_ML__C-NONE__ML-DNN,1,7,38.0181,0.00101504,0.5
BIPARTITE_ML__C-NONE__ML-SVM,1,7,37.099,1.80001,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,24.6299,0.603573,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,7,36.2343,0.603536,0.470588
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,7,37.5858,0.00128753,0.617647
BIPARTITE_ML__C-PAGERANK__ML-SVM,1,7,36.6005,1.8028,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,24.327,0.604401,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,7,35.852,0.603769,0.588235
BIPARTITE_ML__C-NONE__ML-DNN,1,10,37.4975,0.00108461,0.5
BIPARTITE_ML__C-NONE__ML-SVM,1,10,36.6755,1.80114,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,24.5534,0.603281,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,10,35.8431,0.603557,0.558824
BIPARTITE_ML__C-PAGERANK__ML-DNN,1,10,37.1196,0.00147579,0.617647
BIPARTITE_ML__C-PAGERANK__ML-SVM,1,10,36.1755,1.79876,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,24.2299,0.603418,0.676471
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,10,35.4858,0.603617,0.617647
BIPARTITE_ML__C-NONE__ML-DNN,4,1,44.8181,0.000879948,0.705882
BIPARTITE_ML__C-NONE__ML-SVM,4,1,38.702,0.670271,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,24.8637,0.225044,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,1,37.8225,0.224828,0.5
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,1,44.0358,0.000875581,0.735294
BIPARTITE_ML__C-PAGERANK__ML-SVM,4,1,38.1152,0.66253,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,24.6387,0.22619,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,1,37.4211,0.226119,0.558824
BIPARTITE_ML__C-NONE__ML-DNN,4,4,43.4858,0.00100146,0.676471
BIPARTITE_ML__C-NONE__ML-SVM,4,4,37.7387,0.669675,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,24.6652,0.224773,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,4,36.8799,0.230318,0.529412
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,4,43.3211,0.00117071,0.647059
BIPARTITE_ML__C-PAGERANK__ML-SVM,4,4,37.199,0.682388,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,24.4299,0.226839,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,4,36.4681,0.225474,0.588235
BIPARTITE_ML__C-NONE__ML-DNN,4,7,43.1917,0.0011544,0.647059
BIPARTITE_ML__C-NONE__ML-SVM,4,7,37.099,0.694175,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,24.6299,0.225867,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,7,36.2343,0.227175,0.470588
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,7,43.4681,0.00157841,0.588235
BIPARTITE_ML__C-PAGERANK__ML-SVM,4,7,36.6005,0.689525,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,24.327,0.226219,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,7,35.852,0.22603,0.588235
BIPARTITE_ML__C-NONE__ML-DNN,4,10,42.9431,0.00127967,0.558824
BIPARTITE_ML__C-NONE__ML-SVM,4,10,36.6755,0.660336,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,24.5534,0.226057,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,10,35.8431,0.227301,0.558824
BIPARTITE_ML__C-PAGERANK__ML-DNN,4,10,42.3167,0.00147533,0.647059
BIPARTITE_ML__C-PAGERANK__ML-SVM,4,10,36.1755,0.690421,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,24.2299,0.227645,0.676471
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,10,35.4858,0.228507,0.617647
BIPARTITE_ML__C-NONE__ML-DNN,7,1,44.7946,0.000876385,0.764706
BIPARTITE_ML__C-NONE__ML-SVM,7,1,38.702,0.34691,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,24.8637,0.115673,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,1,37.8225,0.116831,0.5
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,1,44.0461,0.000861941,0.647059
BIPARTITE_ML__C-PAGERANK__ML-SVM,7,1,38.1152,0.337098,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,24.6387,0.116098,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,1,37.4211,0.115542,0.558824
BIPARTITE_ML__C-NONE__ML-DNN,7,4,44.0387,0.000972604,0.647059
BIPARTITE_ML__C-NONE__ML-SVM,7,4,37.7387,0.352931,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,24.6652,0.116273,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,4,36.8799,0.115676,0.529412
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,4,43.849,0.00110534,0.735294
BIPARTITE_ML__C-PAGERANK__ML-SVM,7,4,37.199,0.348149,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,24.4299,0.117,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,4,36.4681,0.131842,0.588235
BIPARTITE_ML__C-NONE__ML-DNN,7,7,43.699,0.00110456,0.676471
BIPARTITE_ML__C-NONE__ML-SVM,7,7,37.099,0.391391,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,24.6299,0.115702,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,7,36.2343,0.118545,0.470588
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,7,43.7652,0.00126691,0.794118
BIPARTITE_ML__C-PAGERANK__ML-SVM,7,7,36.6005,0.335503,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,24.327,0.117417,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,7,35.852,0.150517,0.588235
BIPARTITE_ML__C-NONE__ML-DNN,7,10,43.6078,0.00137817,0.705882
BIPARTITE_ML__C-NONE__ML-SVM,7,10,36.6755,0.348982,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,24.5534,0.116324,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,10,35.8431,0.116311,0.558824
BIPARTITE_ML__C-PAGERANK__ML-DNN,7,10,43.5387,0.00122199,0.676471
BIPARTITE_ML__C-PAGERANK__ML-SVM,7,10,36.1755,0.336584,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,24.2299,0.116637,0.676471
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,10,35.4858,0.117201,0.617647
BIPARTITE_ML__C-NONE__ML-DNN,10,1,44.7828,0.00105603,0.617647
BIPARTITE_ML__C-NONE__ML-SVM,10,1,38.702,0.274173,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,24.8637,0.0882802,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,1,37.8225,0.097762,0.5
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,1,44.302,0.00115233,0.705882
BIPARTITE_ML__C-PAGERANK__ML-SVM,10,1,38.1152,0.246497,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,24.6387,0.104532,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,1,37.4211,0.119295,0.558824
BIPARTITE_ML__C-NONE__ML-DNN,10,4,44.1431,0.00122499,0.676471
BIPARTITE_ML__C-NONE__ML-SVM,10,4,37.7387,0.354561,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,24.6652,0.123258,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,4,36.8799,0.122435,0.529412
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,4,43.9696,0.00134705,0.676471
BIPARTITE_ML__C-PAGERANK__ML-SVM,10,4,37.199,0.342128,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,24.4299,0.112926,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,4,36.4681,0.114924,0.588235
BIPARTITE_ML__C-NONE__ML-DNN,10,7,44.2843,0.00124989,0.470588
BIPARTITE_ML__C-NONE__ML-SVM,10,7,37.099,0.339547,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,24.6299,0.119615,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,7,36.2343,0.121081,0.470588
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,7,43.9093,0.00139082,0.676471
BIPARTITE_ML__C-PAGERANK__ML-SVM,10,7,36.6005,0.375557,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,24.327,0.123485,0.705882
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,7,35.852,0.120639,0.588235
BIPARTITE_ML__C-NONE__ML-DNN,10,10,44.0284,0.00123011,0.558824
BIPARTITE_ML__C-NONE__ML-SVM,10,10,36.6755,0.339964,0.647059
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,24.5534,0.114191,0.705882
BIPARTITE_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,10,35.8431,0.114721,0.558824
BIPARTITE_ML__C-PAGERANK__ML-DNN,10,10,43.7123,0.00123763,0.705882
BIPARTITE_ML__C-PAGERANK__ML-SVM,10,10,36.1755,0.389174,0.647059
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,24.2299,0.123517,0.676471
BIPARTITE_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,10,35.4858,0.124262,0.617647
RING__C-NONE__LED-GAMMA,1,1,24.324,0.000359297,0.705882
RING__C-NONE__LED-LSAPE_GREEDY,1,1,24.324,0.00368301,0.705882
RING__C-NONE__LED-LSAPE_OPTIMAL,1,1,24.324,0.00462249,0.705882
RING__C-PAGERANK__LED-GAMMA,1,1,24.1181,0.000385737,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,1,24.1181,0.00362761,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,1,24.1181,0.00443994,0.705882
RING__C-NONE__LED-GAMMA,1,4,24.124,0.000459802,0.735294
RING__C-NONE__LED-LSAPE_GREEDY,1,4,24.124,0.00360827,0.735294
RING__C-NONE__LED-LSAPE_OPTIMAL,1,4,24.124,0.00470178,0.735294
RING__C-PAGERANK__LED-GAMMA,1,4,23.9225,0.000609948,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,4,23.9225,0.00374264,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,4,23.9225,0.0047144,0.705882
RING__C-NONE__LED-GAMMA,1,7,24.0975,0.000522165,0.735294
RING__C-NONE__LED-LSAPE_GREEDY,1,7,24.0975,0.00365572,0.735294
RING__C-NONE__LED-LSAPE_OPTIMAL,1,7,24.0975,0.00455754,0.735294
RING__C-PAGERANK__LED-GAMMA,1,7,23.8431,0.000759561,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,7,23.8431,0.00391172,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,7,23.8431,0.00501285,0.705882
RING__C-NONE__LED-GAMMA,1,10,24.0623,0.000578289,0.705882
RING__C-NONE__LED-LSAPE_GREEDY,1,10,24.0623,0.00391046,0.705882
RING__C-NONE__LED-LSAPE_OPTIMAL,1,10,24.0623,0.00488779,0.705882
RING__C-PAGERANK__LED-GAMMA,1,10,23.7725,0.000937651,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,1,10,23.7725,0.00428513,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,1,10,23.7725,0.00500702,0.705882
RING__C-NONE__LED-GAMMA,4,1,24.324,0.000224578,0.705882
RING__C-NONE__LED-LSAPE_GREEDY,4,1,24.324,0.00266987,0.705882
RING__C-NONE__LED-LSAPE_OPTIMAL,4,1,24.324,0.00335715,0.705882
RING__C-PAGERANK__LED-GAMMA,4,1,24.1181,0.000243782,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,1,24.1181,0.00269441,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,1,24.1181,0.00338564,0.705882
RING__C-NONE__LED-GAMMA,4,4,24.124,0.000317618,0.735294
RING__C-NONE__LED-LSAPE_GREEDY,4,4,24.124,0.00277233,0.735294
RING__C-NONE__LED-LSAPE_OPTIMAL,4,4,24.124,0.00344701,0.735294
RING__C-PAGERANK__LED-GAMMA,4,4,23.9225,0.00046247,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,4,23.9225,0.00290245,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,4,23.9225,0.0035897,0.705882
RING__C-NONE__LED-GAMMA,4,7,24.0975,0.000379606,0.735294
RING__C-NONE__LED-LSAPE_GREEDY,4,7,24.0975,0.00281593,0.735294
RING__C-NONE__LED-LSAPE_OPTIMAL,4,7,24.0975,0.00350944,0.735294
RING__C-PAGERANK__LED-GAMMA,4,7,23.8431,0.000620871,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,7,23.8431,0.0030717,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,7,23.8431,0.00376541,0.705882
RING__C-NONE__LED-GAMMA,4,10,24.0623,0.000441844,0.705882
RING__C-NONE__LED-LSAPE_GREEDY,4,10,24.0623,0.00310155,0.705882
RING__C-NONE__LED-LSAPE_OPTIMAL,4,10,24.0623,0.00362758,0.705882
RING__C-PAGERANK__LED-GAMMA,4,10,23.7725,0.000791606,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,4,10,23.7725,0.00328745,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,4,10,23.7725,0.00397855,0.705882
RING__C-NONE__LED-GAMMA,7,1,24.324,0.000101237,0.705882
RING__C-NONE__LED-LSAPE_GREEDY,7,1,24.324,0.00169841,0.705882
RING__C-NONE__LED-LSAPE_OPTIMAL,7,1,24.324,0.00199963,0.705882
RING__C-PAGERANK__LED-GAMMA,7,1,24.1181,9.59421e-05,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,1,24.1181,0.00171662,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,1,24.1181,0.00202248,0.705882
RING__C-NONE__LED-GAMMA,7,4,24.124,0.000172382,0.735294
RING__C-NONE__LED-LSAPE_GREEDY,7,4,24.124,0.00179126,0.735294
RING__C-NONE__LED-LSAPE_OPTIMAL,7,4,24.124,0.00209452,0.735294
RING__C-PAGERANK__LED-GAMMA,7,4,23.9225,0.000322074,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,4,23.9225,0.00194323,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,4,23.9225,0.0022424,0.705882
RING__C-NONE__LED-GAMMA,7,7,24.0975,0.000235532,0.735294
RING__C-NONE__LED-LSAPE_GREEDY,7,7,24.0975,0.00185127,0.735294
RING__C-NONE__LED-LSAPE_OPTIMAL,7,7,24.0975,0.00215085,0.735294
RING__C-PAGERANK__LED-GAMMA,7,7,23.8431,0.000480234,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,7,23.8431,0.0021064,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,7,23.8431,0.00240475,0.705882
RING__C-NONE__LED-GAMMA,7,10,24.0623,0.000298909,0.705882
RING__C-NONE__LED-LSAPE_GREEDY,7,10,24.0623,0.00191349,0.705882
RING__C-NONE__LED-LSAPE_OPTIMAL,7,10,24.0623,0.00221575,0.705882
RING__C-PAGERANK__LED-GAMMA,7,10,23.7725,0.00065088,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,7,10,23.7725,0.00227642,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,7,10,23.7725,0.00262438,0.705882
RING__C-NONE__LED-GAMMA,10,1,24.324,0.000106777,0.705882
RING__C-NONE__LED-LSAPE_GREEDY,10,1,24.324,0.00190189,0.705882
RING__C-NONE__LED-LSAPE_OPTIMAL,10,1,24.324,0.00229216,0.705882
RING__C-PAGERANK__LED-GAMMA,10,1,24.1181,0.000119908,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,1,24.1181,0.00193897,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,1,24.1181,0.00233259,0.705882
RING__C-NONE__LED-GAMMA,10,4,24.124,0.000226008,0.735294
RING__C-NONE__LED-LSAPE_GREEDY,10,4,24.124,0.00199393,0.735294
RING__C-NONE__LED-LSAPE_OPTIMAL,10,4,24.124,0.00249487,0.735294
RING__C-PAGERANK__LED-GAMMA,10,4,23.9225,0.000435486,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,4,23.9225,0.0022833,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,4,23.9225,0.00270848,0.705882
RING__C-NONE__LED-GAMMA,10,7,24.0975,0.000312915,0.735294
RING__C-NONE__LED-LSAPE_GREEDY,10,7,24.0975,0.00206684,0.735294
RING__C-NONE__LED-LSAPE_OPTIMAL,10,7,24.0975,0.00257608,0.735294
RING__C-PAGERANK__LED-GAMMA,10,7,23.8431,0.000620238,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,7,23.8431,0.00243554,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,7,23.8431,0.00291821,0.705882
RING__C-NONE__LED-GAMMA,10,10,24.0623,0.00037426,0.705882
RING__C-NONE__LED-LSAPE_GREEDY,10,10,24.0623,0.00210752,0.705882
RING__C-NONE__LED-LSAPE_OPTIMAL,10,10,24.0623,0.00218594,0.705882
RING__C-PAGERANK__LED-GAMMA,10,10,23.7725,0.000654685,0.705882
RING__C-PAGERANK__LED-LSAPE_GREEDY,10,10,23.7725,0.00230526,0.705882
RING__C-PAGERANK__LED-LSAPE_OPTIMAL,10,10,23.7725,0.0025682,0.705882
RING_ML__C-NONE__ML-DNN,1,1,25.6961,0.00974743,0.617647
RING_ML__C-NONE__ML-SVM,1,1,32.8343,4.2877,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,24.8637,1.27287,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,1,74.7338,1.28442,0.588235
RING_ML__C-PAGERANK__ML-DNN,1,1,25.5181,0.00976859,0.617647
RING_ML__C-PAGERANK__ML-SVM,1,1,32.4534,4.27777,0.558824
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,1,24.6387,1.28054,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,1,40.8686,1.2753,0.735294
RING_ML__C-NONE__ML-DNN,1,4,25.4799,0.00986681,0.647059
RING_ML__C-NONE__ML-SVM,1,4,32.4975,4.27524,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,24.6652,1.28615,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,4,73.6544,1.27686,0.588235
RING_ML__C-PAGERANK__ML-DNN,1,4,25.3152,0.0101282,0.647059
RING_ML__C-PAGERANK__ML-SVM,1,4,32.1387,4.28467,0.558824
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,4,24.4299,1.28355,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,4,39.8461,1.26102,0.735294
RING_ML__C-NONE__ML-DNN,1,7,25.4299,0.0100711,0.647059
RING_ML__C-NONE__ML-SVM,1,7,32.2505,4.28736,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,24.6299,1.28739,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,7,73.2191,1.26637,0.617647
RING_ML__C-PAGERANK__ML-DNN,1,7,25.2211,0.0101464,0.647059
RING_ML__C-PAGERANK__ML-SVM,1,7,31.8931,4.28252,0.588235
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,7,24.327,1.28323,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,7,39.4314,1.28497,0.735294
RING_ML__C-NONE__ML-DNN,1,10,25.3196,0.00999692,0.647059
RING_ML__C-NONE__ML-SVM,1,10,31.9137,4.28248,0.617647
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,24.5534,1.25863,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,1,10,72.9235,1.27588,0.617647
RING_ML__C-PAGERANK__ML-DNN,1,10,25.0873,0.0103081,0.647059
RING_ML__C-PAGERANK__ML-SVM,1,10,31.5887,4.29049,0.617647
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,1,10,24.2299,1.2792,0.676471
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,1,10,39.1593,1.27513,0.705882
RING_ML__C-NONE__ML-DNN,4,1,26.1167,0.00570338,0.617647
RING_ML__C-NONE__ML-SVM,4,1,32.8343,1.6084,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,24.8637,0.443015,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,1,74.7338,0.442199,0.588235
RING_ML__C-PAGERANK__ML-DNN,4,1,25.8343,0.00586806,0.676471
RING_ML__C-PAGERANK__ML-SVM,4,1,32.4534,1.61538,0.558824
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,1,24.6387,0.442998,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,1,40.8686,0.441407,0.735294
RING_ML__C-NONE__ML-DNN,4,4,25.8034,0.00595547,0.558824
RING_ML__C-NONE__ML-SVM,4,4,32.4975,1.6148,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,24.6652,0.443935,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,4,73.6544,0.443712,0.588235
RING_ML__C-PAGERANK__ML-DNN,4,4,25.6402,0.00608478,0.617647
RING_ML__C-PAGERANK__ML-SVM,4,4,32.1387,1.61105,0.558824
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,4,24.4299,0.443592,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,4,39.8461,0.449001,0.735294
RING_ML__C-NONE__ML-DNN,4,7,25.7975,0.00611433,0.588235
RING_ML__C-NONE__ML-SVM,4,7,32.2505,1.61108,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,24.6299,0.444297,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,7,73.2191,0.443625,0.617647
RING_ML__C-PAGERANK__ML-DNN,4,7,25.4314,0.00621144,0.617647
RING_ML__C-PAGERANK__ML-SVM,4,7,31.8931,1.60892,0.588235
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,7,24.327,0.443286,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,7,39.4314,0.443845,0.735294
RING_ML__C-NONE__ML-DNN,4,10,25.6975,0.00606868,0.647059
RING_ML__C-NONE__ML-SVM,4,10,31.9137,1.60553,0.617647
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,24.5534,0.442442,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,4,10,72.9235,0.443291,0.617647
RING_ML__C-PAGERANK__ML-DNN,4,10,25.4078,0.0063523,0.705882
RING_ML__C-PAGERANK__ML-SVM,4,10,31.5887,1.60736,0.617647
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,4,10,24.2299,0.442788,0.676471
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,4,10,39.1593,0.443756,0.705882
RING_ML__C-NONE__ML-DNN,7,1,25.8299,0.00440117,0.617647
RING_ML__C-NONE__ML-SVM,7,1,32.8343,0.797719,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,24.8637,0.235837,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,1,74.7338,0.222411,0.588235
RING_ML__C-PAGERANK__ML-DNN,7,1,25.7975,0.00443515,0.676471
RING_ML__C-PAGERANK__ML-SVM,7,1,32.4534,0.81466,0.558824
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,1,24.6387,0.231177,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,1,40.8686,0.225983,0.735294
RING_ML__C-NONE__ML-DNN,7,4,25.399,0.00577973,0.705882
RING_ML__C-NONE__ML-SVM,7,4,32.4975,0.811827,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,24.6652,0.219264,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,4,73.6544,0.223617,0.588235
RING_ML__C-PAGERANK__ML-DNN,7,4,25.324,0.00476645,0.705882
RING_ML__C-PAGERANK__ML-SVM,7,4,32.1387,0.82042,0.558824
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,4,24.4299,0.220587,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,4,39.8461,0.231851,0.735294
RING_ML__C-NONE__ML-DNN,7,7,25.5534,0.00462625,0.676471
RING_ML__C-NONE__ML-SVM,7,7,32.2505,0.802112,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,24.6299,0.221519,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,7,73.2191,0.219792,0.617647
RING_ML__C-PAGERANK__ML-DNN,7,7,25.2064,0.00495416,0.705882
RING_ML__C-PAGERANK__ML-SVM,7,7,31.8931,0.796914,0.588235
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,7,24.327,0.219445,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,7,39.4314,0.21955,0.735294
RING_ML__C-NONE__ML-DNN,7,10,25.4946,0.00479853,0.617647
RING_ML__C-NONE__ML-SVM,7,10,31.9137,0.81137,0.617647
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,24.5534,0.219069,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,7,10,72.9235,0.218024,0.617647
RING_ML__C-PAGERANK__ML-DNN,7,10,25.3402,0.00516679,0.705882
RING_ML__C-PAGERANK__ML-SVM,7,10,31.5887,0.810175,0.617647
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,7,10,24.2299,0.220312,0.676471
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,7,10,39.1593,0.221462,0.705882
RING_ML__C-NONE__ML-DNN,10,1,25.9667,0.00548623,0.676471
RING_ML__C-NONE__ML-SVM,10,1,32.8343,0.798051,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,24.8637,0.23131,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,1,74.7338,0.231662,0.588235
RING_ML__C-PAGERANK__ML-DNN,10,1,25.399,0.00564188,0.647059
RING_ML__C-PAGERANK__ML-SVM,10,1,32.4534,0.794543,0.558824
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,1,24.6387,0.231857,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,1,40.8686,0.223804,0.735294
RING_ML__C-NONE__ML-DNN,10,4,25.4358,0.00536156,0.676471
RING_ML__C-NONE__ML-SVM,10,4,32.4975,0.79072,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,24.6652,0.224783,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,4,73.6544,0.226255,0.588235
RING_ML__C-PAGERANK__ML-DNN,10,4,25.2137,0.00601033,0.735294
RING_ML__C-PAGERANK__ML-SVM,10,4,32.1387,0.783467,0.558824
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,4,24.4299,0.231386,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,4,39.8461,0.232047,0.735294
RING_ML__C-NONE__ML-DNN,10,7,25.3637,0.00583848,0.647059
RING_ML__C-NONE__ML-SVM,10,7,32.2505,0.747059,0.558824
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,24.6299,0.207889,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,7,73.2191,0.21554,0.617647
RING_ML__C-PAGERANK__ML-DNN,10,7,25.1255,0.00431464,0.676471
RING_ML__C-PAGERANK__ML-SVM,10,7,31.8931,0.727298,0.588235
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,7,24.327,0.221599,0.705882
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,7,39.4314,0.209608,0.735294
RING_ML__C-NONE__ML-DNN,10,10,25.2946,0.00569472,0.647059
RING_ML__C-NONE__ML-SVM,10,10,31.9137,0.718834,0.617647
RING_ML__C-NONE__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,24.5534,0.212163,0.705882
RING_ML__C-NONE__ML-ONE_CLASS_SVM_SCALE,10,10,72.9235,0.215645,0.617647
RING_ML__C-PAGERANK__ML-DNN,10,10,24.9373,0.00568084,0.676471
RING_ML__C-PAGERANK__ML-SVM,10,10,31.5887,0.77511,0.617647
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_LIKELIHOOD,10,10,24.2299,0.208775,0.676471
RING_ML__C-PAGERANK__ML-ONE_CLASS_SVM_SCALE,10,10,39.1593,0.215325,0.705882


==> data/pah__RESULTS_T10_S10.csv <==
"avg_runtime_BIPARTITE","avg_ub_BIPARTITE","avg_classification_ratio_BIPARTITE","ub_gain_pagerank_BIPARTITE","runtime_loss_pagerank_BIPARTITE","classification_delta_pagerank_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","avg_classification_ratio_NODE","ub_gain_pagerank_NODE","runtime_loss_pagerank_NODE","classification_delta_pagerank_NODE","avg_runtime_WALKS","avg_ub_WALKS","avg_classification_ratio_WALKS","ub_gain_pagerank_WALKS","runtime_loss_pagerank_WALKS","classification_delta_pagerank_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","avg_classification_ratio_BRANCH_FAST","ub_gain_pagerank_BRANCH_FAST","runtime_loss_pagerank_BRANCH_FAST","classification_delta_pagerank_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","avg_classification_ratio_BRANCH","ub_gain_pagerank_BRANCH","runtime_loss_pagerank_BRANCH","classification_delta_pagerank_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","avg_classification_ratio_SUBGRAPH","ub_gain_pagerank_SUBGRAPH","runtime_loss_pagerank_SUBGRAPH","classification_delta_pagerank_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","avg_classification_ratio_BIPARTITE_ML__ML-DNN","ub_gain_pagerank_BIPARTITE_ML__ML-DNN","runtime_loss_pagerank_BIPARTITE_ML__ML-DNN","classification_delta_pagerank_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-SVM","avg_ub_BIPARTITE_ML__ML-SVM","avg_classification_ratio_BIPARTITE_ML__ML-SVM","ub_gain_pagerank_BIPARTITE_ML__ML-SVM","runtime_loss_pagerank_BIPARTITE_ML__ML-SVM","classification_delta_pagerank_BIPARTITE_ML__ML-SVM","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_classification_ratio_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","ub_gain_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","runtime_loss_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","classification_delta_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_classification_ratio_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","ub_gain_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","runtime_loss_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","classification_delta_pagerank_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","avg_classification_ratio_RING__LED-GAMMA","ub_gain_pagerank_RING__LED-GAMMA","runtime_loss_pagerank_RING__LED-GAMMA","classification_delta_pagerank_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","avg_classification_ratio_RING__LED-LSAPE_GREEDY","ub_gain_pagerank_RING__LED-LSAPE_GREEDY","runtime_loss_pagerank_RING__LED-LSAPE_GREEDY","classification_delta_pagerank_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","avg_classification_ratio_RING__LED-LSAPE_OPTIMAL","ub_gain_pagerank_RING__LED-LSAPE_OPTIMAL","runtime_loss_pagerank_RING__LED-LSAPE_OPTIMAL","classification_delta_pagerank_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","avg_classification_ratio_RING_ML__ML-DNN","ub_gain_pagerank_RING_ML__ML-DNN","runtime_loss_pagerank_RING_ML__ML-DNN","classification_delta_pagerank_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-SVM","avg_ub_RING_ML__ML-SVM","avg_classification_ratio_RING_ML__ML-SVM","ub_gain_pagerank_RING_ML__ML-SVM","runtime_loss_pagerank_RING_ML__ML-SVM","classification_delta_pagerank_RING_ML__ML-SVM","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_classification_ratio_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","ub_gain_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","runtime_loss_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","classification_delta_pagerank_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_RING_ML__ML-ONE_CLASS_SVM_SCALE","avg_classification_ratio_RING_ML__ML-ONE_CLASS_SVM_SCALE","ub_gain_pagerank_RING_ML__ML-ONE_CLASS_SVM_SCALE","runtime_loss_pagerank_RING_ML__ML-ONE_CLASS_SVM_SCALE","classification_delta_pagerank_RING_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_IPFP","avg_runtime_IPFP","avg_classification_ratio_IPFP"
0.000392926,35.4137,0.588235,1.12950637747538,103.59736947924,5.88240000000001,0.000226169,25.0858,0.705882,1.10221719060185,166.615672351206,-2.9411,0.00187131,35.8255,0.676471,0.899080264057721,16.275229651955,5.8823,0.00028318,35.4137,0.588235,1.14616659654313,143.36040680839,5.88240000000001,0.000409042,35.4137,0.588235,1.14616659654313,102.049667271332,5.88240000000001,0.00420799,25.0475,0.647059,1.14063279768439,6.43608943937604,-5.88240000000001,0.00123011,44.0284,0.558824,0.717945689600346,0.611327442261262,14.7058,0.339964,36.6755,0.647059,1.36330793036223,14.4750620653952,0,0.114191,24.5534,0.705882,1.31753647152736,8.16701841651269,-2.9411,0.114721,35.8431,0.558824,0.99684458096538,8.31669877354625,5.8823,0.00037426,24.0623,0.705882,1.204373646742,74.9278576390744,0,0.00210752,24.0623,0.705882,1.204373646742,9.38259186152445,0,0.00218594,24.0623,0.705882,1.204373646742,17.487213738712,0,0.00569472,25.2946,0.647059,1.41255445826381,-0.243734547089233,2.9412,0.718834,31.9137,0.617647,1.01837142042445,7.82878940061266,0,0.212163,24.5534,0.705882,1.31753647152736,-1.59688541357353,-2.9411,0.215645,72.9235,0.617647,46.3008495203878,-0.148392033202724,8.82350000000001,16.1358,0.263904,0.705882


==> data/pah__RUNTIMES_UB_vs_SOLUTIONS_T10.csv <==
"num_solutions","avg_runtime_BIPARTITE","avg_ub_BIPARTITE","avg_runtime_NODE","avg_ub_NODE","avg_runtime_WALKS","avg_ub_WALKS","avg_runtime_BRANCH_FAST","avg_ub_BRANCH_FAST","avg_runtime_BRANCH","avg_ub_BRANCH","avg_runtime_SUBGRAPH","avg_ub_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_ub_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-SVM","avg_ub_BIPARTITE_ML__ML-SVM","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_runtime_RING__LED-GAMMA","avg_ub_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_ub_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_ub_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_ub_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-SVM","avg_ub_RING_ML__ML-SVM","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_ub_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_SCALE","avg_ub_RING_ML__ML-ONE_CLASS_SVM_SCALE"
1,0.000179233,37.5314,1.57346e-05,25.4034,0.00181696,37.9873,3.94479e-05,37.5314,0.000165544,37.5314,0.00394221,26.3431,0.00105603,44.7828,0.274173,38.702,0.0882802,24.8637,0.097762,37.8225,0.000106777,24.324,0.00190189,24.324,0.00229216,24.324,0.00548623,25.9667,0.798051,32.8343,0.23131,24.8637,0.231662,74.7338
4,0.000282007,36.2564,9.97487e-05,25.2064,0.00135188,36.8681,0.000132645,36.2564,0.000256986,36.2564,0.0047145,29.0701,0.00122499,44.1431,0.354561,37.7387,0.123258,24.6652,0.122435,36.8799,0.000226008,24.124,0.00199393,24.124,0.00249487,24.124,0.00536156,25.4358,0.79072,32.4975,0.224783,24.6652,0.226255,73.6544
7,0.000377553,35.7696,0.000161738,25.1623,0.001393,36.2211,0.00020509,35.7696,0.000332673,35.7696,0.00441452,26.4858,0.00124989,44.2843,0.339547,37.099,0.119615,24.6299,0.121081,36.2343,0.000312915,24.0975,0.00206684,24.0975,0.00257608,24.0975,0.00583848,25.3637,0.747059,32.2505,0.207889,24.6299,0.21554,73.2191
10,0.000392926,35.4137,0.000226169,25.0858,0.00187131,35.8255,0.00028318,35.4137,0.000409042,35.4137,0.00420799,25.0475,0.00123011,44.0284,0.339964,36.6755,0.114191,24.5534,0.114721,35.8431,0.00037426,24.0623,0.00210752,24.0623,0.00218594,24.0623,0.00569472,25.2946,0.718834,31.9137,0.212163,24.5534,0.215645,72.9235


==> data/pah__RUNTIMES_vs_THREADS_S10.csv <==
"num_threads","avg_runtime_BIPARTITE","avg_runtime_NODE","avg_runtime_WALKS","avg_runtime_BRANCH_FAST","avg_runtime_BRANCH","avg_runtime_SUBGRAPH","avg_runtime_BIPARTITE_ML__ML-DNN","avg_runtime_BIPARTITE_ML__ML-SVM","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_BIPARTITE_ML__ML-ONE_CLASS_SVM_SCALE","avg_runtime_RING__LED-GAMMA","avg_runtime_RING__LED-LSAPE_GREEDY","avg_runtime_RING__LED-LSAPE_OPTIMAL","avg_runtime_RING_ML__ML-DNN","avg_runtime_RING_ML__ML-SVM","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_LIKELIHOOD","avg_runtime_RING_ML__ML-ONE_CLASS_SVM_SCALE"
1,0.000545533,0.000221518,0.00136906,0.000404492,0.000544436,0.0147672,0.00108461,1.80114,0.603281,0.603557,0.000578289,0.00391046,0.00488779,0.00999692,4.28248,1.25863,1.27588
4,0.000532889,0.00023036,0.00178741,0.000307315,0.000459041,0.00767978,0.00127967,0.660336,0.226057,0.227301,0.000441844,0.00310155,0.00362758,0.00606868,1.60553,0.442442,0.443291
7,0.000387399,0.000228389,0.00151012,0.000299207,0.000443474,0.00591405,0.00137817,0.348982,0.116324,0.116311,0.000298909,0.00191349,0.00221575,0.00479853,0.81137,0.219069,0.218024
10,0.000392926,0.000226169,0.00187131,0.00028318,0.000409042,0.00420799,0.00123011,0.339964,0.114191,0.114721,0.00037426,0.00210752,0.00218594,0.00569472,0.718834,0.212163,0.215645

